Multipole Photon Radiation in the Vincia Parton Shower

We present algorithms that interleave photon radiation from the final state and the initial state with the QCD evolution in the antenna-based Vincia parton shower. One of the algorithms incorporates the complete soft and collinear structure associated with photon emission, but may be computationally expensive, while the other approximates the soft structure at a lower cost. Radiation from fermions and W bosons is included, and a strategy for photon radiation off leptons below the hadronization scale is set up. We show results of the application of the shower algorithms to Drell-Yan and WW production at the LHC, showing the impact of the inclusion of the full soft structure and treatment of radiation off W bosons.

==> figures/DY/DrellYanAnalysisDressed_ee_mass_dressed.dat <==
# BEGIN PLOT
LegendOnly=Pythia Pairing Mixed Coherent Off 
DrawOnly=Pythia Pairing Mixed Coherent Off
RatioPlotReference=Pythia
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
LegendXPos=0.05
XLabel=$m_{ee}$ [GeV]
YLabel=$\text{d}\sigma / \text{d}m_{ee}$ [pb/GeV]
Title=$p p \rightarrow Z/ \gamma^* \rightarrow e^+ e^-$ (Dressed)
# END PLOT

# BEGIN HISTO1D Coherent
LineColor={[rgb]{0.8,0.14509803921,0.16078431372}}
LineStyle=solid
ScaledBy=1.00000030003251377e-08
Title=Vincia (Coherent)
ErrorBands=1
ErrorBandColor={[rgb]{0.8,0.14509803921,0.16078431372}}
ErrorBandOpacity=0.3
LineWidth=0.02
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.696000e+01	6.202161e-01	2.333884e-03	2.333884e-03
6.696000e+01	6.792000e+01	6.506924e-01	2.390539e-03	2.390539e-03
6.792000e+01	6.888000e+01	7.203351e-01	2.515213e-03	2.515213e-03
6.888000e+01	6.984000e+01	7.659196e-01	2.593582e-03	2.593582e-03
6.984000e+01	7.080000e+01	8.153629e-01	2.675983e-03	2.675983e-03
7.080000e+01	7.176000e+01	8.730621e-01	2.769045e-03	2.769045e-03
7.176000e+01	7.272000e+01	9.547436e-01	2.895690e-03	2.895690e-03
7.272000e+01	7.368000e+01	1.042743e+00	3.026195e-03	3.026195e-03
7.368000e+01	7.464000e+01	1.131004e+00	3.151666e-03	3.151666e-03
7.464000e+01	7.560000e+01	1.252290e+00	3.316352e-03	3.316352e-03
7.560000e+01	7.656000e+01	1.380953e+00	3.482550e-03	3.482550e-03
7.656000e+01	7.752000e+01	1.517871e+00	3.651112e-03	3.651112e-03
7.752000e+01	7.848000e+01	1.737785e+00	3.906664e-03	3.906664e-03
7.848000e+01	7.944000e+01	1.937236e+00	4.124770e-03	4.124770e-03
7.944000e+01	8.040000e+01	2.238030e+00	4.433438e-03	4.433438e-03
8.040000e+01	8.136000e+01	2.635349e+00	4.810906e-03	4.810906e-03
8.136000e+01	8.232000e+01	3.088877e+00	5.208448e-03	5.208448e-03
8.232000e+01	8.328000e+01	3.701719e+00	5.701771e-03	5.701771e-03
8.328000e+01	8.424000e+01	4.637578e+00	6.381955e-03	6.381955e-03
8.424000e+01	8.520000e+01	5.897860e+00	7.197063e-03	7.197063e-03
8.520000e+01	8.616000e+01	7.782578e+00	8.267418e-03	8.267418e-03
8.616000e+01	8.712000e+01	1.075886e+01	9.720563e-03	9.720563e-03
8.712000e+01	8.808000e+01	1.598838e+01	1.184978e-02	1.184978e-02
8.808000e+01	8.904000e+01	2.640402e+01	1.522801e-02	1.522801e-02
8.904000e+01	9.000000e+01	4.987148e+01	2.092832e-02	2.092832e-02
9.000000e+01	9.096000e+01	9.878576e+01	2.945475e-02	2.945475e-02
9.096000e+01	9.192000e+01	1.194282e+02	3.238632e-02	3.238632e-02
9.192000e+01	9.288000e+01	6.680336e+01	2.422185e-02	2.422185e-02
9.288000e+01	9.384000e+01	3.207733e+01	1.678446e-02	1.678446e-02
9.384000e+01	9.480000e+01	1.768980e+01	1.246435e-02	1.246435e-02
9.480000e+01	9.576000e+01	1.094725e+01	9.805299e-03	9.805299e-03
9.576000e+01	9.672000e+01	7.431977e+00	8.079047e-03	8.079047e-03
9.672000e+01	9.768000e+01	5.389974e+00	6.880208e-03	6.880208e-03
9.768000e+01	9.864000e+01	4.070761e+00	5.979242e-03	5.979242e-03
9.864000e+01	9.960000e+01	3.189084e+00	5.292257e-03	5.292257e-03
9.960000e+01	1.005600e+02	2.566410e+00	4.747567e-03	4.747567e-03
1.005600e+02	1.015200e+02	2.128957e+00	4.324060e-03	4.324060e-03
1.015200e+02	1.024800e+02	1.784422e+00	3.958742e-03	3.958742e-03
1.024800e+02	1.034400e+02	1.541410e+00	3.679318e-03	3.679318e-03
1.034400e+02	1.044000e+02	1.305866e+00	3.386549e-03	3.386549e-03
1.044000e+02	1.053600e+02	1.158493e+00	3.189733e-03	3.189733e-03
1.053600e+02	1.063200e+02	1.002691e+00	2.967503e-03	2.967503e-03
1.063200e+02	1.072800e+02	9.041529e-01	2.817921e-03	2.817921e-03
1.072800e+02	1.082400e+02	8.092141e-01	2.665872e-03	2.665872e-03
1.082400e+02	1.092000e+02	7.114655e-01	2.499681e-03	2.499681e-03
1.092000e+02	1.101600e+02	6.624598e-01	2.412057e-03	2.412057e-03
1.101600e+02	1.111200e+02	5.901817e-01	2.276675e-03	2.276675e-03
1.111200e+02	1.120800e+02	5.500449e-01	2.197895e-03	2.197895e-03
1.120800e+02	1.130400e+02	5.032355e-01	2.102297e-03	2.102297e-03
1.130400e+02	1.140000e+02	4.757454e-01	2.044067e-03	2.044067e-03
# END HISTO1D


# BEGIN HISTO1D Pairing
LineColor={[rgb]{0.22352941176,0.41568627451,0.69411764705}}
LineStyle=solid
ScaledBy=1.00000030003251410e-08
ErrorBands=1
ErrorBandColor={[rgb]{0.22352941176,0.41568627451,0.69411764705}}
ErrorBandOpacity=0.3
LineWidth=0.02
Title=Vincia (Pairing)
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.696000e+01	6.728229e-01	2.430849e-03	2.430849e-03
6.696000e+01	6.792000e+01	7.224446e-01	2.518896e-03	2.518896e-03
6.792000e+01	6.888000e+01	7.742597e-01	2.607659e-03	2.607659e-03
6.888000e+01	6.984000e+01	8.216873e-01	2.686343e-03	2.686343e-03
6.984000e+01	7.080000e+01	8.875544e-01	2.791935e-03	2.791935e-03
7.080000e+01	7.176000e+01	9.566726e-01	2.898609e-03	2.898609e-03
7.176000e+01	7.272000e+01	1.032819e+00	3.011761e-03	3.011761e-03
7.272000e+01	7.368000e+01	1.130830e+00	3.151424e-03	3.151424e-03
7.368000e+01	7.464000e+01	1.230948e+00	3.287970e-03	3.287970e-03
7.464000e+01	7.560000e+01	1.344419e+00	3.436176e-03	3.436176e-03
7.560000e+01	7.656000e+01	1.473962e+00	3.597920e-03	3.597920e-03
7.656000e+01	7.752000e+01	1.636436e+00	3.791036e-03	3.791036e-03
7.752000e+01	7.848000e+01	1.844932e+00	4.025301e-03	4.025301e-03
7.848000e+01	7.944000e+01	2.087415e+00	4.281663e-03	4.281663e-03
7.944000e+01	8.040000e+01	2.372578e+00	4.564761e-03	4.564761e-03
8.040000e+01	8.136000e+01	2.769810e+00	4.932113e-03	4.932113e-03
8.136000e+01	8.232000e+01	3.231594e+00	5.327415e-03	5.327415e-03
8.232000e+01	8.328000e+01	3.865336e+00	5.826420e-03	5.826420e-03
8.328000e+01	8.424000e+01	4.822971e+00	6.508265e-03	6.508265e-03
8.424000e+01	8.520000e+01	6.019767e+00	7.271066e-03	7.271066e-03
8.520000e+01	8.616000e+01	7.943471e+00	8.352436e-03	8.352436e-03
8.616000e+01	8.712000e+01	1.088111e+01	9.775630e-03	9.775630e-03
8.712000e+01	8.808000e+01	1.603607e+01	1.186745e-02	1.186745e-02
8.808000e+01	8.904000e+01	2.629177e+01	1.519560e-02	1.519560e-02
8.904000e+01	9.000000e+01	4.936288e+01	2.082133e-02	2.082133e-02
9.000000e+01	9.096000e+01	9.758555e+01	2.927527e-02	2.927527e-02
9.096000e+01	9.192000e+01	1.181378e+02	3.221088e-02	3.221088e-02
9.192000e+01	9.288000e+01	6.600388e+01	2.407647e-02	2.407647e-02
9.288000e+01	9.384000e+01	3.175405e+01	1.669966e-02	1.669966e-02
9.384000e+01	9.480000e+01	1.746374e+01	1.238445e-02	1.238445e-02
9.480000e+01	9.576000e+01	1.083185e+01	9.753481e-03	9.753481e-03
9.576000e+01	9.672000e+01	7.332558e+00	8.024827e-03	8.024827e-03
9.672000e+01	9.768000e+01	5.321470e+00	6.836345e-03	6.836345e-03
9.768000e+01	9.864000e+01	4.030625e+00	5.949691e-03	5.949691e-03
9.864000e+01	9.960000e+01	3.161245e+00	5.269107e-03	5.269107e-03
9.960000e+01	1.005600e+02	2.530403e+00	4.714146e-03	4.714146e-03
1.005600e+02	1.015200e+02	2.112270e+00	4.307078e-03	4.307078e-03
1.015200e+02	1.024800e+02	1.753945e+00	3.924788e-03	3.924788e-03
1.024800e+02	1.034400e+02	1.517523e+00	3.650698e-03	3.650698e-03
1.034400e+02	1.044000e+02	1.287948e+00	3.363235e-03	3.363235e-03
1.044000e+02	1.053600e+02	1.141280e+00	3.165952e-03	3.165952e-03
1.053600e+02	1.063200e+02	9.863560e-01	2.943232e-03	2.943232e-03
1.063200e+02	1.072800e+02	8.997612e-01	2.811068e-03	2.811068e-03
1.072800e+02	1.082400e+02	8.073701e-01	2.662834e-03	2.662834e-03
1.082400e+02	1.092000e+02	7.018928e-01	2.482807e-03	2.482807e-03
1.092000e+02	1.101600e+02	6.546440e-01	2.397786e-03	2.397786e-03
1.101600e+02	1.111200e+02	5.840334e-01	2.264785e-03	2.264785e-03
1.111200e+02	1.120800e+02	5.428434e-01	2.183460e-03	2.183460e-03
1.120800e+02	1.130400e+02	4.925212e-01	2.079797e-03	2.079797e-03
1.130400e+02	1.140000e+02	4.632746e-01	2.017099e-03	2.017099e-03
# END HISTO1D


# BEGIN HISTO1D Pythia
LineColor={[rgb]{0.2431372549,0.58823529411,0.31764705882}}
LineStyle=solid
ErrorBands=1
ErrorBandColor={[rgb]{0.2431372549,0.58823529411,0.31764705882}}
ErrorBandOpacity=0.3
LineWidth=0.02
ScaledBy=1.00000000003242368e-08
Title=Pythia
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.696000e+01	6.705410e-01	2.426727e-03	2.426727e-03
6.696000e+01	6.792000e+01	7.018058e-01	2.482655e-03	2.482655e-03
6.792000e+01	6.888000e+01	7.647760e-01	2.591642e-03	2.591642e-03
6.888000e+01	6.984000e+01	8.140456e-01	2.673821e-03	2.673821e-03
6.984000e+01	7.080000e+01	8.738536e-01	2.770302e-03	2.770302e-03
7.080000e+01	7.176000e+01	9.400756e-01	2.873358e-03	2.873358e-03
7.176000e+01	7.272000e+01	1.029569e+00	3.007017e-03	3.007017e-03
7.272000e+01	7.368000e+01	1.116516e+00	3.131416e-03	3.131416e-03
7.368000e+01	7.464000e+01	1.210220e+00	3.260167e-03	3.260167e-03
7.464000e+01	7.560000e+01	1.332649e+00	3.421099e-03	3.421099e-03
7.560000e+01	7.656000e+01	1.477562e+00	3.602312e-03	3.602312e-03
7.656000e+01	7.752000e+01	1.610526e+00	3.760901e-03	3.760901e-03
7.752000e+01	7.848000e+01	1.823852e+00	4.002236e-03	4.002236e-03
7.848000e+01	7.944000e+01	2.066338e+00	4.259991e-03	4.259991e-03
7.944000e+01	8.040000e+01	2.376793e+00	4.568812e-03	4.568812e-03
8.040000e+01	8.136000e+01	2.750315e+00	4.914725e-03	4.914725e-03
8.136000e+01	8.232000e+01	3.216400e+00	5.314875e-03	5.314875e-03
8.232000e+01	8.328000e+01	3.880002e+00	5.837461e-03	5.837461e-03
8.328000e+01	8.424000e+01	4.793553e+00	6.488388e-03	6.488388e-03
8.424000e+01	8.520000e+01	5.997626e+00	7.257677e-03	7.257677e-03
8.520000e+01	8.616000e+01	7.864869e+00	8.311011e-03	8.311011e-03
8.616000e+01	8.712000e+01	1.085634e+01	9.764496e-03	9.764496e-03
8.712000e+01	8.808000e+01	1.597459e+01	1.184467e-02	1.184467e-02
8.808000e+01	8.904000e+01	2.623133e+01	1.517812e-02	1.517812e-02
8.904000e+01	9.000000e+01	4.916764e+01	2.078011e-02	2.078011e-02
9.000000e+01	9.096000e+01	9.726504e+01	2.922715e-02	2.922715e-02
9.096000e+01	9.192000e+01	1.174246e+02	3.211349e-02	3.211349e-02
9.192000e+01	9.288000e+01	6.562683e+01	2.400760e-02	2.400760e-02
9.288000e+01	9.384000e+01	3.155345e+01	1.664683e-02	1.664683e-02
9.384000e+01	9.480000e+01	1.740560e+01	1.236382e-02	1.236382e-02
9.480000e+01	9.576000e+01	1.075623e+01	9.719370e-03	9.719370e-03
9.576000e+01	9.672000e+01	7.294179e+00	8.003799e-03	8.003799e-03
9.672000e+01	9.768000e+01	5.275889e+00	6.807004e-03	6.807004e-03
9.768000e+01	9.864000e+01	4.001114e+00	5.927869e-03	5.927869e-03
9.864000e+01	9.960000e+01	3.143768e+00	5.254522e-03	5.254522e-03
9.960000e+01	1.005600e+02	2.530666e+00	4.714389e-03	4.714389e-03
1.005600e+02	1.015200e+02	2.089697e+00	4.284002e-03	4.284002e-03
1.015200e+02	1.024800e+02	1.746305e+00	3.916230e-03	3.916230e-03
1.024800e+02	1.034400e+02	1.507861e+00	3.639058e-03	3.639058e-03
1.034400e+02	1.044000e+02	1.296291e+00	3.374111e-03	3.374111e-03
1.044000e+02	1.053600e+02	1.130476e+00	3.150928e-03	3.150928e-03
1.053600e+02	1.063200e+02	9.873227e-01	2.944675e-03	2.944675e-03
1.063200e+02	1.072800e+02	8.898373e-01	2.795523e-03	2.795523e-03
1.072800e+02	1.082400e+02	7.994651e-01	2.649764e-03	2.649764e-03
1.082400e+02	1.092000e+02	6.948659e-01	2.470346e-03	2.470346e-03
1.092000e+02	1.101600e+02	6.535015e-01	2.395692e-03	2.395692e-03
1.101600e+02	1.111200e+02	5.847365e-01	2.266148e-03	2.266148e-03
1.111200e+02	1.120800e+02	5.387152e-01	2.175140e-03	2.175140e-03
1.120800e+02	1.130400e+02	4.920809e-01	2.078865e-03	2.078865e-03
1.130400e+02	1.140000e+02	4.596745e-01	2.009248e-03	2.009248e-03
# END HISTO1D


# BEGIN HISTO1D Off
LineColor={[rgb]{0.32549019607,0.31764705882,0.3294117647}}
ScaledBy=1.00000000003242368e-08
ErrorBands=1
ErrorBandColor={[rgb]{0.32549019607,0.31764705882,0.3294117647}}
ErrorBandOpacity=0.3
LineWidth=0.02
Title=No Shower
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.696000e+01	7.376389e-01	2.545247e-03	2.545247e-03
6.696000e+01	6.792000e+01	7.447525e-01	2.557491e-03	2.557491e-03
6.792000e+01	6.888000e+01	7.818121e-01	2.620346e-03	2.620346e-03
6.888000e+01	6.984000e+01	8.006957e-01	2.651805e-03	2.651805e-03
6.984000e+01	7.080000e+01	8.247582e-01	2.691353e-03	2.691353e-03
7.080000e+01	7.176000e+01	8.713054e-01	2.766258e-03	2.766258e-03
7.176000e+01	7.272000e+01	9.186472e-01	2.840422e-03	2.840422e-03
7.272000e+01	7.368000e+01	9.846019e-01	2.940617e-03	2.940617e-03
7.368000e+01	7.464000e+01	1.046780e+00	3.032044e-03	3.032044e-03
7.464000e+01	7.560000e+01	1.136713e+00	3.159608e-03	3.159608e-03
7.560000e+01	7.656000e+01	1.247108e+00	3.309483e-03	3.309483e-03
7.656000e+01	7.752000e+01	1.340554e+00	3.431232e-03	3.431232e-03
7.752000e+01	7.848000e+01	1.516555e+00	3.649532e-03	3.649532e-03
7.848000e+01	7.944000e+01	1.707134e+00	3.872059e-03	3.872059e-03
7.944000e+01	8.040000e+01	1.958044e+00	4.146854e-03	4.146854e-03
8.040000e+01	8.136000e+01	2.305481e+00	4.499754e-03	4.499754e-03
8.136000e+01	8.232000e+01	2.721599e+00	4.889005e-03	4.889005e-03
8.232000e+01	8.328000e+01	3.310985e+00	5.392456e-03	5.392456e-03
8.328000e+01	8.424000e+01	4.198365e+00	6.072229e-03	6.072229e-03
8.424000e+01	8.520000e+01	5.391461e+00	6.881153e-03	6.881153e-03
8.520000e+01	8.616000e+01	7.312976e+00	8.014106e-03	8.014106e-03
8.616000e+01	8.712000e+01	1.036629e+01	9.541565e-03	9.541565e-03
8.712000e+01	8.808000e+01	1.589730e+01	1.181598e-02	1.181598e-02
8.808000e+01	8.904000e+01	2.727743e+01	1.547781e-02	1.547781e-02
8.904000e+01	9.000000e+01	5.384930e+01	2.174694e-02	2.174694e-02
9.000000e+01	9.096000e+01	1.117890e+02	3.133340e-02	3.133340e-02
9.096000e+01	9.192000e+01	1.391694e+02	3.496068e-02	3.496068e-02
9.192000e+01	9.288000e+01	7.803135e+01	2.617837e-02	2.617837e-02
9.288000e+01	9.384000e+01	3.718353e+01	1.807105e-02	1.807105e-02
9.384000e+01	9.480000e+01	2.035633e+01	1.337081e-02	1.337081e-02
9.480000e+01	9.576000e+01	1.250596e+01	1.048013e-02	1.048013e-02
9.576000e+01	9.672000e+01	8.434668e+00	8.606804e-03	8.606804e-03
9.672000e+01	9.768000e+01	6.069822e+00	7.301230e-03	7.301230e-03
9.768000e+01	9.864000e+01	4.565739e+00	6.332331e-03	6.332331e-03
9.864000e+01	9.960000e+01	3.569367e+00	5.598911e-03	5.598911e-03
9.960000e+01	1.005600e+02	2.860271e+00	5.012007e-03	5.012007e-03
1.005600e+02	1.015200e+02	2.370473e+00	4.562738e-03	4.562738e-03
1.015200e+02	1.024800e+02	1.966043e+00	4.155322e-03	4.155322e-03
1.024800e+02	1.034400e+02	1.698968e+00	3.862787e-03	3.862787e-03
1.034400e+02	1.044000e+02	1.437690e+00	3.553372e-03	3.553372e-03
1.044000e+02	1.053600e+02	1.266429e+00	3.335017e-03	3.335017e-03
1.053600e+02	1.063200e+02	1.093063e+00	3.098349e-03	3.098349e-03
1.063200e+02	1.072800e+02	9.891664e-01	2.947422e-03	2.947422e-03
1.072800e+02	1.082400e+02	8.870258e-01	2.791101e-03	2.791101e-03
1.082400e+02	1.092000e+02	7.667946e-01	2.595058e-03	2.595058e-03
1.092000e+02	1.101600e+02	7.230589e-01	2.519965e-03	2.519965e-03
1.101600e+02	1.111200e+02	6.387480e-01	2.368496e-03	2.368496e-03
1.111200e+02	1.120800e+02	5.920250e-01	2.280226e-03	2.280226e-03
1.120800e+02	1.130400e+02	5.376623e-01	2.173016e-03	2.173016e-03
1.130400e+02	1.140000e+02	5.049911e-01	2.105959e-03	2.105959e-03
# END HISTO1D

# BEGIN HISTO1D Mixed
LineColor={[rgb]{0.85490196078,0.49019607843,0.29803921568}}
ScaledBy=1.00000060003278403e-08
ErrorBands=1
ErrorBandColor={[rgb]{0.85490196078,0.49019607843,0.29803921568}}
ErrorBandOpacity=0.3
LineWidth=0.02
Title=Vincia (Mixed)
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.696000e+01	6.567504e-01	2.401638e-03	2.401638e-03
6.696000e+01	6.792000e+01	6.984689e-01	2.476747e-03	2.476747e-03
6.792000e+01	6.888000e+01	7.522173e-01	2.570275e-03	2.570275e-03
6.888000e+01	6.984000e+01	7.984122e-01	2.648020e-03	2.648020e-03
6.984000e+01	7.080000e+01	8.510169e-01	2.733860e-03	2.733860e-03
7.080000e+01	7.176000e+01	9.276032e-01	2.854231e-03	2.854231e-03
7.176000e+01	7.272000e+01	9.982150e-01	2.960876e-03	2.960876e-03
7.272000e+01	7.368000e+01	1.081914e+00	3.082512e-03	3.082512e-03
7.368000e+01	7.464000e+01	1.177905e+00	3.216352e-03	3.216352e-03
7.464000e+01	7.560000e+01	1.283028e+00	3.356804e-03	3.356804e-03
7.560000e+01	7.656000e+01	1.413099e+00	3.522853e-03	3.522853e-03
7.656000e+01	7.752000e+01	1.570306e+00	3.713648e-03	3.713648e-03
7.752000e+01	7.848000e+01	1.757106e+00	3.928322e-03	3.928322e-03
7.848000e+01	7.944000e+01	1.995640e+00	4.186483e-03	4.186483e-03
7.944000e+01	8.040000e+01	2.264732e+00	4.459812e-03	4.459812e-03
8.040000e+01	8.136000e+01	2.648083e+00	4.822516e-03	4.822516e-03
8.136000e+01	8.232000e+01	3.113388e+00	5.229076e-03	5.229076e-03
8.232000e+01	8.328000e+01	3.735707e+00	5.727888e-03	5.727888e-03
8.328000e+01	8.424000e+01	4.628092e+00	6.375423e-03	6.375423e-03
8.424000e+01	8.520000e+01	5.897249e+00	7.196692e-03	7.196692e-03
8.520000e+01	8.616000e+01	7.788113e+00	8.270357e-03	8.270357e-03
8.616000e+01	8.712000e+01	1.071873e+01	9.702411e-03	9.702411e-03
8.712000e+01	8.808000e+01	1.592454e+01	1.182611e-02	1.182611e-02
8.808000e+01	8.904000e+01	2.633534e+01	1.520819e-02	1.520819e-02
8.904000e+01	9.000000e+01	4.959293e+01	2.086979e-02	2.086979e-02
9.000000e+01	9.096000e+01	9.800810e+01	2.933859e-02	2.933859e-02
9.096000e+01	9.192000e+01	1.184222e+02	3.224963e-02	3.224963e-02
9.192000e+01	9.288000e+01	6.630971e+01	2.413219e-02	2.413219e-02
9.288000e+01	9.384000e+01	3.189255e+01	1.673605e-02	1.673605e-02
9.384000e+01	9.480000e+01	1.759821e+01	1.243204e-02	1.243204e-02
9.480000e+01	9.576000e+01	1.092864e+01	9.796957e-03	9.796957e-03
9.576000e+01	9.672000e+01	7.412044e+00	8.068208e-03	8.068208e-03
9.672000e+01	9.768000e+01	5.345183e+00	6.851561e-03	6.851561e-03
9.768000e+01	9.864000e+01	4.054954e+00	5.967622e-03	5.967622e-03
9.864000e+01	9.960000e+01	3.184782e+00	5.288688e-03	5.288688e-03
9.960000e+01	1.005600e+02	2.552710e+00	4.734880e-03	4.734880e-03
1.005600e+02	1.015200e+02	2.130536e+00	4.325663e-03	4.325663e-03
1.015200e+02	1.024800e+02	1.774409e+00	3.947618e-03	3.947618e-03
1.024800e+02	1.034400e+02	1.531575e+00	3.667563e-03	3.667563e-03
1.034400e+02	1.044000e+02	1.299368e+00	3.378116e-03	3.378116e-03
1.044000e+02	1.053600e+02	1.143563e+00	3.169114e-03	3.169114e-03
1.053600e+02	1.063200e+02	9.997935e-01	2.963213e-03	2.963213e-03
1.063200e+02	1.072800e+02	8.990600e-01	2.809974e-03	2.809974e-03
1.072800e+02	1.082400e+02	8.063160e-01	2.661095e-03	2.661095e-03
1.082400e+02	1.092000e+02	7.083048e-01	2.494124e-03	2.494124e-03
1.092000e+02	1.101600e+02	6.626365e-01	2.412380e-03	2.412380e-03
1.101600e+02	1.111200e+02	5.883374e-01	2.273115e-03	2.273115e-03
1.111200e+02	1.120800e+02	5.431942e-01	2.184164e-03	2.184164e-03
1.120800e+02	1.130400e+02	4.970877e-01	2.089415e-03	2.089415e-03
1.130400e+02	1.140000e+02	4.680165e-01	2.027394e-03	2.027394e-03
# END HISTO1D

==> figures/DY/DrellYanAnalysisDressed_eea_mass_dressed.dat <==
# BEGIN PLOT
LegendOnly=Pythia Pairing Mixed Coherent
DrawOnly=Pythia Pairing Mixed Coherent
RatioPlotReference=Pythia
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
LegendXPos=0.05
XLabel=$m_{ee\gamma}$ [GeV]
YLabel=$\text{d}\sigma / \text{d}m_{ee\gamma}$ [pb/GeV]
Title=$p p \rightarrow Z/ \gamma^* \rightarrow e^+ e^- \gamma$ (Dressed)
# END PLOT

# BEGIN HISTO1D Coherent
LineColor={[rgb]{0.8,0.14509803921,0.16078431372}}
LineStyle=solid
ScaledBy=1.00000030003251377e-08
Title=Vincia (Coherent)
ErrorBands=1
ErrorBandColor={[rgb]{0.8,0.14509803921,0.16078431372}}
ErrorBandOpacity=0.3
LineWidth=0.02
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.792000e+01	1.168067e-02	2.264786e-04	2.264786e-04
6.792000e+01	6.984000e+01	2.239513e-02	3.135946e-04	3.135946e-04
6.984000e+01	7.176000e+01	2.946528e-02	3.597073e-04	3.597073e-04
7.176000e+01	7.368000e+01	3.741272e-02	4.053214e-04	4.053214e-04
7.368000e+01	7.560000e+01	4.615189e-02	4.501820e-04	4.501820e-04
7.560000e+01	7.752000e+01	5.708589e-02	5.006765e-04	5.006765e-04
7.752000e+01	7.944000e+01	7.271901e-02	5.650902e-04	5.650902e-04
7.944000e+01	8.136000e+01	9.524557e-02	6.467181e-04	6.467181e-04
8.136000e+01	8.328000e+01	1.341960e-01	7.676495e-04	7.676495e-04
8.328000e+01	8.520000e+01	2.089786e-01	9.579524e-04	9.579524e-04
8.520000e+01	8.712000e+01	3.553380e-01	1.249147e-03	1.249147e-03
8.712000e+01	8.904000e+01	7.928812e-01	1.865939e-03	1.865939e-03
8.904000e+01	9.096000e+01	2.704646e+00	3.446263e-03	3.446263e-03
9.096000e+01	9.288000e+01	4.762640e+00	4.573166e-03	4.573166e-03
9.288000e+01	9.480000e+01	2.531456e+00	3.334098e-03	3.334098e-03
9.480000e+01	9.672000e+01	1.369493e+00	2.452297e-03	2.452297e-03
9.672000e+01	9.864000e+01	8.627469e-01	1.946414e-03	1.946414e-03
9.864000e+01	1.005600e+02	6.026953e-01	1.626827e-03	1.626827e-03
1.005600e+02	1.024800e+02	4.487847e-01	1.403824e-03	1.403824e-03
1.024800e+02	1.044000e+02	3.517819e-01	1.242883e-03	1.242883e-03
1.044000e+02	1.063200e+02	2.813463e-01	1.111511e-03	1.111511e-03
1.063200e+02	1.082400e+02	2.339645e-01	1.013603e-03	1.013603e-03
1.082400e+02	1.101600e+02	1.953222e-01	9.261243e-04	9.261243e-04
1.101600e+02	1.120800e+02	1.632659e-01	8.467219e-04	8.467219e-04
1.120800e+02	1.140000e+02	1.423200e-01	7.905447e-04	7.905447e-04
# END HISTO1D


# BEGIN HISTO1D Pairing
LineColor={[rgb]{0.22352941176,0.41568627451,0.69411764705}}
LineStyle=solid
ScaledBy=1.00000030003251410e-08
ErrorBands=1
ErrorBandColor={[rgb]{0.22352941176,0.41568627451,0.69411764705}}
ErrorBandOpacity=0.3
LineWidth=0.02
Title=Vincia (Pairing)
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.792000e+01	1.681866e-02	2.717641e-04	2.717641e-04
6.792000e+01	6.984000e+01	2.871841e-02	3.551170e-04	3.551170e-04
6.984000e+01	7.176000e+01	3.530542e-02	3.937435e-04	3.937435e-04
7.176000e+01	7.368000e+01	4.479082e-02	4.434952e-04	4.434952e-04
7.368000e+01	7.560000e+01	5.945750e-02	5.109721e-04	5.109721e-04
7.560000e+01	7.752000e+01	7.241172e-02	5.638956e-04	5.638956e-04
7.752000e+01	7.944000e+01	8.988828e-02	6.282671e-04	6.282671e-04
7.944000e+01	8.136000e+01	1.268628e-01	7.463809e-04	7.463809e-04
8.136000e+01	8.328000e+01	1.832026e-01	8.969320e-04	8.969320e-04
8.328000e+01	8.520000e+01	2.846832e-01	1.118083e-03	1.118083e-03
8.520000e+01	8.712000e+01	5.151357e-01	1.504022e-03	1.504022e-03
8.712000e+01	8.904000e+01	1.212418e+00	2.307380e-03	2.307380e-03
8.904000e+01	9.096000e+01	4.354347e+00	4.372751e-03	4.372751e-03
9.096000e+01	9.288000e+01	5.833047e+00	5.061052e-03	5.061052e-03
9.288000e+01	9.480000e+01	2.032612e+00	2.987586e-03	2.987586e-03
9.480000e+01	9.672000e+01	1.020654e+00	2.117056e-03	2.117056e-03
9.672000e+01	9.864000e+01	6.678172e-01	1.712464e-03	1.712464e-03
9.864000e+01	1.005600e+02	4.842656e-01	1.458261e-03	1.458261e-03
1.005600e+02	1.024800e+02	3.760661e-01	1.285067e-03	1.285067e-03
1.024800e+02	1.044000e+02	3.025118e-01	1.152562e-03	1.152562e-03
1.044000e+02	1.063200e+02	2.523211e-01	1.052618e-03	1.052618e-03
1.063200e+02	1.082400e+02	2.091102e-01	9.582536e-04	9.582536e-04
1.082400e+02	1.101600e+02	1.840805e-01	8.990774e-04	8.990774e-04
1.101600e+02	1.120800e+02	1.579963e-01	8.329451e-04	8.329451e-04
1.120800e+02	1.140000e+02	1.389822e-01	7.812181e-04	7.812181e-04
# END HISTO1D


# BEGIN HISTO1D Pythia
LineColor={[rgb]{0.2431372549,0.58823529411,0.31764705882}}
LineStyle=solid
ScaledBy=1.00000000003242368e-08     
ErrorBands=1
ErrorBandColor={[rgb]{0.2431372549,0.58823529411,0.31764705882}}
ErrorBandOpacity=0.3
LineWidth=0.02
Title=Pythia
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.792000e+01	1.497399e-02	2.564250e-04	2.564250e-04
6.792000e+01	6.984000e+01	2.560080e-02	3.352890e-04	3.352890e-04
6.984000e+01	7.176000e+01	3.477823e-02	3.907914e-04	3.907914e-04
7.176000e+01	7.368000e+01	4.184845e-02	4.286797e-04	4.286797e-04
7.368000e+01	7.560000e+01	5.726125e-02	5.014434e-04	5.014434e-04
7.560000e+01	7.752000e+01	7.043542e-02	5.561461e-04	5.561461e-04
7.752000e+01	7.944000e+01	8.953708e-02	6.270386e-04	6.270386e-04
7.944000e+01	8.136000e+01	1.260278e-01	7.439183e-04	7.439183e-04
8.136000e+01	8.328000e+01	1.833778e-01	8.973596e-04	8.973596e-04
8.328000e+01	8.520000e+01	2.972862e-01	1.142564e-03	1.142564e-03
8.520000e+01	8.712000e+01	5.480245e-01	1.551289e-03	1.551289e-03
8.712000e+01	8.904000e+01	1.311793e+00	2.400081e-03	2.400081e-03
8.904000e+01	9.096000e+01	4.791404e+00	4.586955e-03	4.586955e-03
9.096000e+01	9.288000e+01	6.410010e+00	5.305451e-03	5.305451e-03
9.288000e+01	9.480000e+01	2.279267e+00	3.163666e-03	3.163666e-03
9.480000e+01	9.672000e+01	1.191122e+00	2.287029e-03	2.287029e-03
9.672000e+01	9.864000e+01	7.722417e-01	1.841491e-03	1.841491e-03
9.864000e+01	1.005600e+02	5.665135e-01	1.577243e-03	1.577243e-03
1.005600e+02	1.024800e+02	4.528240e-01	1.410126e-03	1.410126e-03
1.024800e+02	1.044000e+02	3.571388e-01	1.252309e-03	1.252309e-03
1.044000e+02	1.063200e+02	3.018973e-01	1.151391e-03	1.151391e-03
1.063200e+02	1.082400e+02	2.568426e-01	1.062004e-03	1.062004e-03
1.082400e+02	1.101600e+02	2.240397e-01	9.918702e-04	9.918702e-04
1.101600e+02	1.120800e+02	1.935220e-01	9.218469e-04	9.218469e-04
1.120800e+02	1.140000e+02	1.677012e-01	8.581467e-04	8.581467e-04
# END HISTO1D

# BEGIN HISTO1D Mixed
LineColor={[rgb]{0.85490196078,0.49019607843,0.29803921568}}
ScaledBy=1.00000060003278403e-08
ErrorBands=1
ErrorBandColor={[rgb]{0.85490196078,0.49019607843,0.29803921568}}
ErrorBandOpacity=0.3
LineWidth=0.02
Title=Vincia (Mixed)
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.792000e+01	1.269049e-02	2.360638e-04	2.360638e-04
6.792000e+01	6.984000e+01	2.279031e-02	3.163490e-04	3.163490e-04
6.984000e+01	7.176000e+01	3.091449e-02	3.684477e-04	3.684477e-04
7.176000e+01	7.368000e+01	3.947760e-02	4.163619e-04	4.163619e-04
7.368000e+01	7.560000e+01	4.790852e-02	4.586701e-04	4.586701e-04
7.560000e+01	7.752000e+01	5.985302e-02	5.126704e-04	5.126704e-04
7.752000e+01	7.944000e+01	7.473844e-02	5.728807e-04	5.728807e-04
7.944000e+01	8.136000e+01	9.928583e-02	6.602932e-04	6.602932e-04
8.136000e+01	8.328000e+01	1.385433e-01	7.799840e-04	7.799840e-04
8.328000e+01	8.520000e+01	2.113058e-01	9.632711e-04	9.632711e-04
8.520000e+01	8.712000e+01	3.610911e-01	1.259220e-03	1.259220e-03
8.712000e+01	8.904000e+01	8.178224e-01	1.895059e-03	1.895059e-03
8.904000e+01	9.096000e+01	2.853905e+00	3.540079e-03	3.540079e-03
9.096000e+01	9.288000e+01	5.146485e+00	4.753886e-03	4.753886e-03
9.288000e+01	9.480000e+01	2.471301e+00	3.294248e-03	3.294248e-03
9.480000e+01	9.672000e+01	1.307885e+00	2.396503e-03	2.396503e-03
9.672000e+01	9.864000e+01	8.148807e-01	1.891647e-03	1.891647e-03
9.864000e+01	1.005600e+02	5.645375e-01	1.574489e-03	1.574489e-03
1.005600e+02	1.024800e+02	4.404391e-01	1.390706e-03	1.390706e-03
1.024800e+02	1.044000e+02	3.334266e-01	1.210023e-03	1.210023e-03
1.044000e+02	1.063200e+02	2.732664e-01	1.095434e-03	1.095434e-03
1.063200e+02	1.082400e+02	2.265872e-01	9.974947e-04	9.974947e-04
1.082400e+02	1.101600e+02	1.959808e-01	9.276840e-04	9.276840e-04
1.101600e+02	1.120800e+02	1.662957e-01	8.545421e-04	8.545421e-04
1.120800e+02	1.140000e+02	1.424949e-01	7.910286e-04	7.910286e-04
# END HISTO1D

==> figures/DYnew/CS_inclusive_ppee.dat <==
# BEGIN PLOT
LegendOnly=Coherent Pairing Pythia
DrawOnly=Coherent Pairing Pythia
RatioPlotReference=Coherent
RatioPlot=1
RatioPlotYLabel=Ratio
Legend=1
LegendXPos=0.05
XLabel=$\cos(\theta^*_{\text{CS}})$
YLabel=$\text{d}\sigma / \text{d} \cos(\theta^*_{\text{CS}})$ [pb]
Title=$pp \rightarrow Z/ \gamma^* \rightarrow e^+ e^- \gamma$ (Dressed)
YMajorTickMarks=10
LeftMargin=1.7
YLabelSep=7.8
# END PLOT

# BEGIN HISTO1D Coherent
LineColor={[rgb]{0.8,0.14509803921,0.16078431372}}
LineStyle=solid
ScaledBy=5.00003671927204870e-09
Title=Vincia (Coherent)
LineWidth=0.03
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	2.116171e-04	2.492537e-07	2.492537e-07
-9.200000e-01	-8.400000e-01	1.957621e-04	2.397345e-07	2.397345e-07
-8.400000e-01	-7.600000e-01	1.739944e-04	2.260132e-07	2.260132e-07
-7.600000e-01	-6.800000e-01	1.569809e-04	2.146790e-07	2.146790e-07
-6.800000e-01	-6.000000e-01	1.449794e-04	2.063095e-07	2.063095e-07
-6.000000e-01	-5.200000e-01	1.374743e-04	2.008986e-07	2.008986e-07
-5.200000e-01	-4.400000e-01	1.321031e-04	1.969349e-07	1.969349e-07
-4.400000e-01	-3.600000e-01	1.300521e-04	1.954002e-07	1.954002e-07
-3.600000e-01	-2.800000e-01	1.307605e-04	1.959315e-07	1.959315e-07
-2.800000e-01	-2.000000e-01	1.341711e-04	1.984704e-07	1.984704e-07
-2.000000e-01	-1.200000e-01	1.407677e-04	2.032908e-07	2.032908e-07
-1.200000e-01	-4.000000e-02	1.503039e-04	2.100639e-07	2.100639e-07
-4.000000e-02	4.000000e-02	1.623749e-04	2.183361e-07	2.183361e-07
4.000000e-02	1.200000e-01	1.781870e-04	2.287200e-07	2.287200e-07
1.200000e-01	2.000000e-01	1.965891e-04	2.402403e-07	2.402403e-07
2.000000e-01	2.800000e-01	2.186446e-04	2.533586e-07	2.533586e-07
2.800000e-01	3.600000e-01	2.444876e-04	2.679136e-07	2.679136e-07
3.600000e-01	4.400000e-01	2.741411e-04	2.836961e-07	2.836961e-07
4.400000e-01	5.200000e-01	3.089039e-04	3.011466e-07	3.011466e-07
5.200000e-01	6.000000e-01	3.502651e-04	3.206746e-07	3.206746e-07
6.000000e-01	6.800000e-01	3.968616e-04	3.413388e-07	3.413388e-07
6.800000e-01	7.600000e-01	4.525648e-04	3.645076e-07	3.645076e-07
7.600000e-01	8.400000e-01	5.226549e-04	3.917182e-07	3.917182e-07
8.400000e-01	9.200000e-01	6.111584e-04	4.235875e-07	4.235875e-07
9.200000e-01	1.000000e+00	6.102920e-04	4.232872e-07	4.232872e-07
# END HISTO1D

# BEGIN HISTO1D Pairing
LineColor={[rgb]{0.22352941176,0.41568627451,0.69411764705}}
LineStyle=solid
LineWidth=0.03
Title=Vincia (Pairing)
XLabel=~
YLabel=~
ScaledBy=5.00004347833379875e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	2.107443e-04	2.487393e-07	2.487393e-07
-9.200000e-01	-8.400000e-01	2.044612e-04	2.450033e-07	2.450033e-07
-8.400000e-01	-7.600000e-01	1.842524e-04	2.325804e-07	2.325804e-07
-7.600000e-01	-6.800000e-01	1.699975e-04	2.234023e-07	2.234023e-07
-6.800000e-01	-6.000000e-01	1.590544e-04	2.160924e-07	2.160924e-07
-6.000000e-01	-5.200000e-01	1.529878e-04	2.119311e-07	2.119311e-07
-5.200000e-01	-4.400000e-01	1.493781e-04	2.094160e-07	2.094160e-07
-4.400000e-01	-3.600000e-01	1.485561e-04	2.088391e-07	2.088391e-07
-3.600000e-01	-2.800000e-01	1.495188e-04	2.095145e-07	2.095145e-07
-2.800000e-01	-2.000000e-01	1.543212e-04	2.128528e-07	2.128528e-07
-2.000000e-01	-1.200000e-01	1.612207e-04	2.175589e-07	2.175589e-07
-1.200000e-01	-4.000000e-02	1.709440e-04	2.240234e-07	2.240234e-07
-4.000000e-02	4.000000e-02	1.834615e-04	2.320807e-07	2.320807e-07
4.000000e-02	1.200000e-01	1.983265e-04	2.412998e-07	2.412998e-07
1.200000e-01	2.000000e-01	2.151267e-04	2.513123e-07	2.513123e-07
2.000000e-01	2.800000e-01	2.357216e-04	2.630669e-07	2.630669e-07
2.800000e-01	3.600000e-01	2.599111e-04	2.762352e-07	2.762352e-07
3.600000e-01	4.400000e-01	2.854979e-04	2.895129e-07	2.895129e-07
4.400000e-01	5.200000e-01	3.153949e-04	3.042943e-07	3.042943e-07
5.200000e-01	6.000000e-01	3.496760e-04	3.204051e-07	3.204051e-07
6.000000e-01	6.800000e-01	3.885504e-04	3.377459e-07	3.377459e-07
6.800000e-01	7.600000e-01	4.308619e-04	3.556604e-07	3.556604e-07
7.600000e-01	8.400000e-01	4.840715e-04	3.769826e-07	3.769826e-07
8.400000e-01	9.200000e-01	5.462317e-04	4.004562e-07	4.004562e-07
9.200000e-01	1.000000e+00	5.191166e-04	3.903902e-07	3.903902e-07
# END HISTO1D


# BEGIN HISTO1D Pythia
LineColor={[rgb]{0.2431372549,0.58823529411,0.31764705882}}
LineStyle=solid
LineWidth=0.03
Title=Pythia
XLabel=~
YLabel=~
ScaledBy=5.00000004889608789e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	2.455585e-04	2.684986e-07	2.684986e-07
-9.200000e-01	-8.400000e-01	2.353610e-04	2.628644e-07	2.628644e-07
-8.400000e-01	-7.600000e-01	2.105734e-04	2.486374e-07	2.486374e-07
-7.600000e-01	-6.800000e-01	1.931549e-04	2.381318e-07	2.381318e-07
-6.800000e-01	-6.000000e-01	1.806609e-04	2.303015e-07	2.303015e-07
-6.000000e-01	-5.200000e-01	1.736721e-04	2.258030e-07	2.258030e-07
-5.200000e-01	-4.400000e-01	1.690030e-04	2.227469e-07	2.227469e-07
-4.400000e-01	-3.600000e-01	1.676141e-04	2.218298e-07	2.218298e-07
-3.600000e-01	-2.800000e-01	1.694813e-04	2.230620e-07	2.230620e-07
-2.800000e-01	-2.000000e-01	1.743274e-04	2.262286e-07	2.262286e-07
-2.000000e-01	-1.200000e-01	1.830384e-04	2.318119e-07	2.318119e-07
-1.200000e-01	-4.000000e-02	1.936695e-04	2.384489e-07	2.384489e-07
-4.000000e-02	4.000000e-02	2.072624e-04	2.466748e-07	2.466748e-07
4.000000e-02	1.200000e-01	2.243341e-04	2.566329e-07	2.566329e-07
1.200000e-01	2.000000e-01	2.438791e-04	2.675790e-07	2.675790e-07
2.000000e-01	2.800000e-01	2.674924e-04	2.802337e-07	2.802337e-07
2.800000e-01	3.600000e-01	2.943828e-04	2.939820e-07	2.939820e-07
3.600000e-01	4.400000e-01	3.246942e-04	3.087464e-07	3.087464e-07
4.400000e-01	5.200000e-01	3.585436e-04	3.244409e-07	3.244409e-07
5.200000e-01	6.000000e-01	3.978900e-04	3.417796e-07	3.417796e-07
6.000000e-01	6.800000e-01	4.428154e-04	3.605586e-07	3.605586e-07
6.800000e-01	7.600000e-01	4.932549e-04	3.805400e-07	3.805400e-07
7.600000e-01	8.400000e-01	5.551098e-04	4.036956e-07	4.036956e-07
8.400000e-01	9.200000e-01	6.289816e-04	4.297181e-07	4.297181e-07
9.200000e-01	1.000000e+00	5.992675e-04	4.194449e-07	4.194449e-07
# END HISTO1D



==> figures/DYnew/CS_inclusive_uuee.dat <==
# BEGIN PLOT
LegendOnly=Coherent Pairing Pythia FixedOrder
DrawOnly=Coherent Pairing Pythia FixedOrder
RatioPlotReference=Coherent
RatioPlot=1
RatioPlotYLabel=Ratio
Legend=1
LegendXPos=0.05
XLabel=$\cos(\theta^*_{\text{CS}})$
YLabel=$\text{d}\sigma / \text{d} \cos(\theta^*_{\text{CS}})$ [pb]
Title=$u \bar{u} \rightarrow Z/ \gamma^* \rightarrow e^+ e^- \gamma$ (Dressed, no QCD)
YMajorTickMarks=10
LeftMargin=1.7
YLabelSep=7.8
# END PLOT

# BEGIN HISTO1D Coherent
LineColor={[rgb]{0.8,0.14509803921,0.16078431372}}
LineStyle=solid
ScaledBy=5.00003936727295501e-09
Title=Vincia (Coherent)
LineWidth=0.03
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	2.105408e-04	2.129602e-07	2.129602e-07
-9.200000e-01	-8.400000e-01	1.877101e-04	2.010825e-07	2.010825e-07
-8.400000e-01	-7.600000e-01	1.627053e-04	1.872109e-07	1.872109e-07
-7.600000e-01	-6.800000e-01	1.450709e-04	1.767748e-07	1.767748e-07
-6.800000e-01	-6.000000e-01	1.334665e-04	1.695573e-07	1.695573e-07
-6.000000e-01	-5.200000e-01	1.251969e-04	1.642204e-07	1.642204e-07
-5.200000e-01	-4.400000e-01	1.199350e-04	1.607324e-07	1.607324e-07
-4.400000e-01	-3.600000e-01	1.180000e-04	1.594305e-07	1.594305e-07
-3.600000e-01	-2.800000e-01	1.191582e-04	1.602110e-07	1.602110e-07
-2.800000e-01	-2.000000e-01	1.226991e-04	1.625739e-07	1.625739e-07
-2.000000e-01	-1.200000e-01	1.303140e-04	1.675428e-07	1.675428e-07
-1.200000e-01	-4.000000e-02	1.398841e-04	1.735859e-07	1.735859e-07
-4.000000e-02	4.000000e-02	1.529984e-04	1.815406e-07	1.815406e-07
4.000000e-02	1.200000e-01	1.700086e-04	1.913664e-07	1.913664e-07
1.200000e-01	2.000000e-01	1.902452e-04	2.024358e-07	2.024358e-07
2.000000e-01	2.800000e-01	2.134442e-04	2.144236e-07	2.144236e-07
2.800000e-01	3.600000e-01	2.417921e-04	2.282188e-07	2.282188e-07
3.600000e-01	4.400000e-01	2.748136e-04	2.433041e-07	2.433041e-07
4.400000e-01	5.200000e-01	3.127351e-04	2.595486e-07	2.595486e-07
5.200000e-01	6.000000e-01	3.585051e-04	2.778932e-07	2.778932e-07
6.000000e-01	6.800000e-01	4.104306e-04	2.973379e-07	2.973379e-07
6.800000e-01	7.600000e-01	4.742208e-04	3.196102e-07	3.196102e-07
7.600000e-01	8.400000e-01	5.540411e-04	3.454628e-07	3.454628e-07
8.400000e-01	9.200000e-01	6.595864e-04	3.769348e-07	3.769348e-07
9.200000e-01	1.000000e+00	6.711974e-04	3.802380e-07	3.802380e-07
# END HISTO1D


# BEGIN HISTO1D Pairing
LineColor={[rgb]{0.22352941176,0.41568627451,0.69411764705}}
LineStyle=solid
LineWidth=0.03
Title=Vincia (Pairing)
XLabel=~
YLabel=~
ScaledBy=5.00004821721964687e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	1.719010e-04	1.924288e-07	1.924288e-07
-9.200000e-01	-8.400000e-01	1.662234e-04	1.892242e-07	1.892242e-07
-8.400000e-01	-7.600000e-01	1.501210e-04	1.798256e-07	1.798256e-07
-7.600000e-01	-6.800000e-01	1.377843e-04	1.722783e-07	1.722783e-07
-6.800000e-01	-6.000000e-01	1.302616e-04	1.675093e-07	1.675093e-07
-6.000000e-01	-5.200000e-01	1.254841e-04	1.644088e-07	1.644088e-07
-5.200000e-01	-4.400000e-01	1.232243e-04	1.629217e-07	1.629217e-07
-4.400000e-01	-3.600000e-01	1.239131e-04	1.633764e-07	1.633764e-07
-3.600000e-01	-2.800000e-01	1.263601e-04	1.649817e-07	1.649817e-07
-2.800000e-01	-2.000000e-01	1.309464e-04	1.679490e-07	1.679490e-07
-2.000000e-01	-1.200000e-01	1.381826e-04	1.725272e-07	1.725272e-07
-1.200000e-01	-4.000000e-02	1.479363e-04	1.785123e-07	1.785123e-07
-4.000000e-02	4.000000e-02	1.590580e-04	1.851008e-07	1.851008e-07
4.000000e-02	1.200000e-01	1.732266e-04	1.931693e-07	1.931693e-07
1.200000e-01	2.000000e-01	1.888205e-04	2.016766e-07	2.016766e-07
2.000000e-01	2.800000e-01	2.069989e-04	2.111615e-07	2.111615e-07
2.800000e-01	3.600000e-01	2.285761e-04	2.218944e-07	2.218944e-07
3.600000e-01	4.400000e-01	2.526176e-04	2.332719e-07	2.332719e-07
4.400000e-01	5.200000e-01	2.795636e-04	2.453980e-07	2.453980e-07
5.200000e-01	6.000000e-01	3.107941e-04	2.587421e-07	2.587421e-07
6.000000e-01	6.800000e-01	3.444441e-04	2.723893e-07	2.723893e-07
6.800000e-01	7.600000e-01	3.848226e-04	2.879129e-07	2.879129e-07
7.600000e-01	8.400000e-01	4.308510e-04	3.046451e-07	3.046451e-07
8.400000e-01	9.200000e-01	4.883764e-04	3.243456e-07	3.243456e-07
9.200000e-01	1.000000e+00	4.572120e-04	3.138265e-07	3.138265e-07
# END HISTO1D


# BEGIN HISTO1D Pythia
LineColor={[rgb]{0.2431372549,0.58823529411,0.31764705882}}
LineStyle=solid
LineWidth=0.03
Title=Pythia
XLabel=~
YLabel=~
ScaledBy=5.00000005180035045e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	1.776591e-04	1.956241e-07	1.956241e-07
-9.200000e-01	-8.400000e-01	1.717637e-04	1.923510e-07	1.923510e-07
-8.400000e-01	-7.600000e-01	1.546150e-04	1.824965e-07	1.824965e-07
-7.600000e-01	-6.800000e-01	1.422451e-04	1.750441e-07	1.750441e-07
-6.800000e-01	-6.000000e-01	1.345449e-04	1.702402e-07	1.702402e-07
-6.000000e-01	-5.200000e-01	1.295899e-04	1.670760e-07	1.670760e-07
-5.200000e-01	-4.400000e-01	1.273430e-04	1.656213e-07	1.656213e-07
-4.400000e-01	-3.600000e-01	1.277734e-04	1.659009e-07	1.659009e-07
-3.600000e-01	-2.800000e-01	1.303005e-04	1.675334e-07	1.675334e-07
-2.800000e-01	-2.000000e-01	1.347430e-04	1.703655e-07	1.703655e-07
-2.000000e-01	-1.200000e-01	1.422760e-04	1.750630e-07	1.750630e-07
-1.200000e-01	-4.000000e-02	1.523154e-04	1.811342e-07	1.811342e-07
-4.000000e-02	4.000000e-02	1.639360e-04	1.879169e-07	1.879169e-07
4.000000e-02	1.200000e-01	1.785343e-04	1.961054e-07	1.961054e-07
1.200000e-01	2.000000e-01	1.950771e-04	2.049896e-07	2.049896e-07
2.000000e-01	2.800000e-01	2.137290e-04	2.145657e-07	2.145657e-07
2.800000e-01	3.600000e-01	2.361394e-04	2.255344e-07	2.255344e-07
3.600000e-01	4.400000e-01	2.605680e-04	2.369132e-07	2.369132e-07
4.400000e-01	5.200000e-01	2.889410e-04	2.494785e-07	2.494785e-07
5.200000e-01	6.000000e-01	3.205880e-04	2.627860e-07	2.627860e-07
6.000000e-01	6.800000e-01	3.563216e-04	2.770446e-07	2.770446e-07
6.800000e-01	7.600000e-01	3.970843e-04	2.924624e-07	2.924624e-07
7.600000e-01	8.400000e-01	4.451119e-04	3.096444e-07	3.096444e-07
8.400000e-01	9.200000e-01	5.038347e-04	3.294373e-07	3.294373e-07
9.200000e-01	1.000000e+00	4.727441e-04	3.191109e-07	3.191109e-07
# END HISTO1D


# BEGIN HISTO1D FixedOrder
LineColor={[rgb]{0.85490196078,0.49019607843,0.29803921568}}
LineWidth=0.03
Title=Fixed Order
XLabel=~
YLabel=~
ScaledBy=5.43362522500233048e-07
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	2.212271e-04	1.046202e-06	1.046202e-06
-9.200000e-01	-8.400000e-01	1.985920e-04	9.912528e-07	9.912528e-07
-8.400000e-01	-7.600000e-01	1.739693e-04	9.277512e-07	9.277512e-07
-7.600000e-01	-6.800000e-01	1.553578e-04	8.767038e-07	8.767038e-07
-6.800000e-01	-6.000000e-01	1.409797e-04	8.351253e-07	8.351253e-07
-6.000000e-01	-5.200000e-01	1.330165e-04	8.112130e-07	8.112130e-07
-5.200000e-01	-4.400000e-01	1.261804e-04	7.900147e-07	7.900147e-07
-4.400000e-01	-3.600000e-01	1.251319e-04	7.868350e-07	7.868350e-07
-3.600000e-01	-2.800000e-01	1.272784e-04	7.935691e-07	7.935691e-07
-2.800000e-01	-2.000000e-01	1.308267e-04	8.044670e-07	8.044670e-07
-2.000000e-01	-1.200000e-01	1.389606e-04	8.291214e-07	8.291214e-07
-1.200000e-01	-4.000000e-02	1.500023e-04	8.614498e-07	8.614498e-07
-4.000000e-02	4.000000e-02	1.642267e-04	9.013518e-07	9.013518e-07
4.000000e-02	1.200000e-01	1.815451e-04	9.476777e-07	9.476777e-07
1.200000e-01	2.000000e-01	2.020244e-04	9.997064e-07	9.997064e-07
2.000000e-01	2.800000e-01	2.275649e-04	1.061014e-06	1.061014e-06
2.800000e-01	3.600000e-01	2.573009e-04	1.128229e-06	1.128229e-06
3.600000e-01	4.400000e-01	2.900699e-04	1.197960e-06	1.197960e-06
4.400000e-01	5.200000e-01	3.312211e-04	1.280059e-06	1.280059e-06
5.200000e-01	6.000000e-01	3.792713e-04	1.369787e-06	1.369787e-06
6.000000e-01	6.800000e-01	4.376709e-04	1.471467e-06	1.471467e-06
6.800000e-01	7.600000e-01	5.027186e-04	1.577118e-06	1.577118e-06
7.600000e-01	8.400000e-01	5.868370e-04	1.703870e-06	1.703870e-06
8.400000e-01	9.200000e-01	7.006355e-04	1.861769e-06	1.861769e-06
9.200000e-01	1.000000e+00	7.057670e-04	1.868571e-06	1.868571e-06
# END HISTO1D



==> figures/DYnew/CS_pt_5_ppee.dat <==
# BEGIN PLOT
LegendOnly=Coherent Pairing Pythia
DrawOnly=Coherent Pairing Pythia
RatioPlotReference=Coherent
RatioPlot=1
RatioPlotYLabel=Ratio
Legend=1
LegendXPos=0.05
XLabel=$\cos(\theta^*_{\text{CS}})$
YLabel=$\text{d}\sigma / \text{d} \cos(\theta^*_{\text{CS}})$ [pb]
Title=$pp \rightarrow Z/ \gamma^* \rightarrow e^+ e^- \gamma$ (Dressed, $p_{\perp,\gamma} < 5$ GeV)
YMajorTickMarks=10
LeftMargin=1.7
YLabelSep=7.8
# END PLOT

# BEGIN HISTO1D Coherent
LineColor={[rgb]{0.8,0.14509803921,0.16078431372}}
LineStyle=solid
Title=Vincia (Coherent)
LineWidth=0.03
XLabel=~
YLabel=~ScaledBy=5.00003671927204870e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	1.303316e-04	1.956100e-07	1.956100e-07
-9.200000e-01	-8.400000e-01	1.192218e-04	1.870872e-07	1.870872e-07
-8.400000e-01	-7.600000e-01	1.060106e-04	1.764172e-07	1.764172e-07
-7.600000e-01	-6.800000e-01	9.561151e-05	1.675411e-07	1.675411e-07
-6.800000e-01	-6.000000e-01	8.818940e-05	1.609068e-07	1.609068e-07
-6.000000e-01	-5.200000e-01	8.350616e-05	1.565761e-07	1.565761e-07
-5.200000e-01	-4.400000e-01	8.018102e-05	1.534271e-07	1.534271e-07
-4.400000e-01	-3.600000e-01	7.897350e-05	1.522674e-07	1.522674e-07
-3.600000e-01	-2.800000e-01	7.951808e-05	1.527914e-07	1.527914e-07
-2.800000e-01	-2.000000e-01	8.167506e-05	1.548499e-07	1.548499e-07
-2.000000e-01	-1.200000e-01	8.557154e-05	1.585006e-07	1.585006e-07
-1.200000e-01	-4.000000e-02	9.133136e-05	1.637481e-07	1.637481e-07
-4.000000e-02	4.000000e-02	9.879838e-05	1.703104e-07	1.703104e-07
4.000000e-02	1.200000e-01	1.083566e-04	1.783585e-07	1.783585e-07
1.200000e-01	2.000000e-01	1.194106e-04	1.872353e-07	1.872353e-07
2.000000e-01	2.800000e-01	1.327196e-04	1.973939e-07	1.973939e-07
2.800000e-01	3.600000e-01	1.481769e-04	2.085722e-07	2.085722e-07
3.600000e-01	4.400000e-01	1.661504e-04	2.208599e-07	2.208599e-07
4.400000e-01	5.200000e-01	1.872130e-04	2.344414e-07	2.344414e-07
5.200000e-01	6.000000e-01	2.121599e-04	2.495732e-07	2.495732e-07
6.000000e-01	6.800000e-01	2.405619e-04	2.657538e-07	2.657538e-07
6.800000e-01	7.600000e-01	2.741230e-04	2.836867e-07	2.836867e-07
7.600000e-01	8.400000e-01	3.173524e-04	3.052370e-07	3.052370e-07
8.400000e-01	9.200000e-01	3.721245e-04	3.305296e-07	3.305296e-07
9.200000e-01	1.000000e+00	3.758120e-04	3.321632e-07	3.321632e-07
# END HISTO1D


# BEGIN HISTO1D Pairing
LineColor={[rgb]{0.22352941176,0.41568627451,0.69411764705}}
LineStyle=solid
LineWidth=0.03
Title=Vincia (Pairing)
XLabel=~
YLabel=~
ScaledBy=5.00004347833379875e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	1.358254e-04	1.996903e-07	1.996903e-07
-9.200000e-01	-8.400000e-01	1.307780e-04	1.959449e-07	1.959449e-07
-8.400000e-01	-7.600000e-01	1.177629e-04	1.859391e-07	1.859391e-07
-7.600000e-01	-6.800000e-01	1.086154e-04	1.785715e-07	1.785715e-07
-6.800000e-01	-6.000000e-01	1.014913e-04	1.726159e-07	1.726159e-07
-6.000000e-01	-5.200000e-01	9.757365e-05	1.692516e-07	1.692516e-07
-5.200000e-01	-4.400000e-01	9.540199e-05	1.673575e-07	1.673575e-07
-4.400000e-01	-3.600000e-01	9.478315e-05	1.668138e-07	1.668138e-07
-3.600000e-01	-2.800000e-01	9.543224e-05	1.673840e-07	1.673840e-07
-2.800000e-01	-2.000000e-01	9.837369e-05	1.699441e-07	1.699441e-07
-2.000000e-01	-1.200000e-01	1.028752e-04	1.737888e-07	1.737888e-07
-1.200000e-01	-4.000000e-02	1.092099e-04	1.790595e-07	1.790595e-07
-4.000000e-02	4.000000e-02	1.171329e-04	1.854411e-07	1.854411e-07
4.000000e-02	1.200000e-01	1.264254e-04	1.926565e-07	1.926565e-07
1.200000e-01	2.000000e-01	1.371260e-04	2.006442e-07	2.006442e-07
2.000000e-01	2.800000e-01	1.503249e-04	2.100787e-07	2.100787e-07
2.800000e-01	3.600000e-01	1.659236e-04	2.207093e-07	2.207093e-07
3.600000e-01	4.400000e-01	1.821955e-04	2.312785e-07	2.312785e-07
4.400000e-01	5.200000e-01	2.015982e-04	2.432820e-07	2.432820e-07
5.200000e-01	6.000000e-01	2.229780e-04	2.558571e-07	2.558571e-07
6.000000e-01	6.800000e-01	2.480914e-04	2.698810e-07	2.698810e-07
6.800000e-01	7.600000e-01	2.753440e-04	2.843180e-07	2.843180e-07
7.600000e-01	8.400000e-01	3.092108e-04	3.012963e-07	3.012963e-07
8.400000e-01	9.200000e-01	3.504711e-04	3.207692e-07	3.207692e-07
9.200000e-01	1.000000e+00	3.357168e-04	3.139446e-07	3.139446e-07
# END HISTO1D


# BEGIN HISTO1D Pythia
LineColor={[rgb]{0.2431372549,0.58823529411,0.31764705882}}
LineStyle=solid
LineWidth=0.03
Title=Pythia
XLabel=~
YLabel=~
ScaledBy=5.00000004889608789e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	1.534226e-04	2.122312e-07	2.122312e-07
-9.200000e-01	-8.400000e-01	1.450204e-04	2.063379e-07	2.063379e-07
-8.400000e-01	-7.600000e-01	1.294276e-04	1.949298e-07	1.949298e-07
-7.600000e-01	-6.800000e-01	1.182595e-04	1.863299e-07	1.863299e-07
-6.800000e-01	-6.000000e-01	1.106977e-04	1.802744e-07	1.802744e-07
-6.000000e-01	-5.200000e-01	1.062904e-04	1.766492e-07	1.766492e-07
-5.200000e-01	-4.400000e-01	1.035248e-04	1.743359e-07	1.743359e-07
-4.400000e-01	-3.600000e-01	1.028323e-04	1.737518e-07	1.737518e-07
-3.600000e-01	-2.800000e-01	1.038640e-04	1.746212e-07	1.746212e-07
-2.800000e-01	-2.000000e-01	1.066345e-04	1.769349e-07	1.769349e-07
-2.000000e-01	-1.200000e-01	1.121923e-04	1.814873e-07	1.814873e-07
-1.200000e-01	-4.000000e-02	1.186388e-04	1.866285e-07	1.866285e-07
-4.000000e-02	4.000000e-02	1.269443e-04	1.930506e-07	1.930506e-07
4.000000e-02	1.200000e-01	1.378866e-04	2.011989e-07	2.011989e-07
1.200000e-01	2.000000e-01	1.495406e-04	2.095291e-07	2.095291e-07
2.000000e-01	2.800000e-01	1.643719e-04	2.196738e-07	2.196738e-07
2.800000e-01	3.600000e-01	1.808179e-04	2.304016e-07	2.304016e-07
3.600000e-01	4.400000e-01	1.995626e-04	2.420495e-07	2.420495e-07
4.400000e-01	5.200000e-01	2.204385e-04	2.543949e-07	2.543949e-07
5.200000e-01	6.000000e-01	2.448858e-04	2.681306e-07	2.681306e-07
6.000000e-01	6.800000e-01	2.726615e-04	2.829284e-07	2.829284e-07
6.800000e-01	7.600000e-01	3.039981e-04	2.987447e-07	2.987447e-07
7.600000e-01	8.400000e-01	3.426043e-04	3.171473e-07	3.171473e-07
8.400000e-01	9.200000e-01	3.892624e-04	3.380538e-07	3.380538e-07
9.200000e-01	1.000000e+00	3.741721e-04	3.314366e-07	3.314366e-07
# END HISTO1D



==> figures/DYnew/CS_pt_5_uuee.dat <==
# BEGIN PLOT
LegendOnly=Coherent Pairing Pythia FixedOrder
DrawOnly=Coherent Pairing Pythia FixedOrder
RatioPlotReference=Coherent
RatioPlot=1
RatioPlotYLabel=Ratio
Legend=1
LegendXPos=0.05
XLabel=$\cos(\theta^*_{\text{CS}})$
YLabel=$\text{d}\sigma / \text{d} \cos(\theta^*_{\text{CS}})$ [pb]
Title=$u \bar{u} \rightarrow Z/ \gamma^* \rightarrow e^+ e^- \gamma$ (Dressed, no QCD, $p_{\perp,\gamma} < 5$ GeV)
YMajorTickMarks=10
LeftMargin=1.7
YLabelSep=7.8
# END PLOT

# BEGIN HISTO1D Coherent
LineColor={[rgb]{0.8,0.14509803921,0.16078431372}}
LineStyle=solid
Title=Vincia (Coherent)
LineWidth=0.03
XLabel=~
YLabel=~
ScaledBy=5.00003936727295501e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	1.356116e-04	1.709145e-07	1.709145e-07
-9.200000e-01	-8.400000e-01	1.197909e-04	1.606358e-07	1.606358e-07
-8.400000e-01	-7.600000e-01	1.036776e-04	1.494420e-07	1.494420e-07
-7.600000e-01	-6.800000e-01	9.236261e-05	1.410517e-07	1.410517e-07
-6.800000e-01	-6.000000e-01	8.492959e-05	1.352570e-07	1.352570e-07
-6.000000e-01	-5.200000e-01	7.988621e-05	1.311796e-07	1.311796e-07
-5.200000e-01	-4.400000e-01	7.651725e-05	1.283838e-07	1.283838e-07
-4.400000e-01	-3.600000e-01	7.516925e-05	1.272479e-07	1.272479e-07
-3.600000e-01	-2.800000e-01	7.609418e-05	1.280283e-07	1.280283e-07
-2.800000e-01	-2.000000e-01	7.835077e-05	1.299128e-07	1.299128e-07
-2.000000e-01	-1.200000e-01	8.318560e-05	1.338611e-07	1.338611e-07
-1.200000e-01	-4.000000e-02	8.926958e-05	1.386699e-07	1.386699e-07
-4.000000e-02	4.000000e-02	9.774631e-05	1.451044e-07	1.451044e-07
4.000000e-02	1.200000e-01	1.085466e-04	1.529109e-07	1.529109e-07
1.200000e-01	2.000000e-01	1.214372e-04	1.617358e-07	1.617358e-07
2.000000e-01	2.800000e-01	1.362896e-04	1.713412e-07	1.713412e-07
2.800000e-01	3.600000e-01	1.543319e-04	1.823300e-07	1.823300e-07
3.600000e-01	4.400000e-01	1.750765e-04	1.941978e-07	1.941978e-07
4.400000e-01	5.200000e-01	1.992274e-04	2.071595e-07	2.071595e-07
5.200000e-01	6.000000e-01	2.285348e-04	2.218740e-07	2.218740e-07
6.000000e-01	6.800000e-01	2.615201e-04	2.373466e-07	2.373466e-07
6.800000e-01	7.600000e-01	3.021318e-04	2.551106e-07	2.551106e-07
7.600000e-01	8.400000e-01	3.532236e-04	2.758387e-07	2.758387e-07
8.400000e-01	9.200000e-01	4.213942e-04	3.012830e-07	3.012830e-07
9.200000e-01	1.000000e+00	4.310239e-04	3.047060e-07	3.047060e-07
# END HISTO1D


# BEGIN HISTO1D Pairing
LineColor={[rgb]{0.22352941176,0.41568627451,0.69411764705}}
LineStyle=solid
LineWidth=0.03
Title=Vincia (Pairing)
XLabel=~
YLabel=~
ScaledBy=5.00004821721964687e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	1.085660e-04	1.529247e-07	1.529247e-07
-9.200000e-01	-8.400000e-01	1.039841e-04	1.496629e-07	1.496629e-07
-8.400000e-01	-7.600000e-01	9.366148e-05	1.420402e-07	1.420402e-07
-7.600000e-01	-6.800000e-01	8.590420e-05	1.360310e-07	1.360310e-07
-6.800000e-01	-6.000000e-01	8.108982e-05	1.321642e-07	1.321642e-07
-6.000000e-01	-5.200000e-01	7.812864e-05	1.297286e-07	1.297286e-07
-5.200000e-01	-4.400000e-01	7.658352e-05	1.284394e-07	1.284394e-07
-4.400000e-01	-3.600000e-01	7.712075e-05	1.288891e-07	1.288891e-07
-3.600000e-01	-2.800000e-01	7.857148e-05	1.300958e-07	1.300958e-07
-2.800000e-01	-2.000000e-01	8.166129e-05	1.326291e-07	1.326291e-07
-2.000000e-01	-1.200000e-01	8.619371e-05	1.362600e-07	1.362600e-07
-1.200000e-01	-4.000000e-02	9.218293e-05	1.409146e-07	1.409146e-07
-4.000000e-02	4.000000e-02	9.930126e-05	1.462541e-07	1.462541e-07
4.000000e-02	1.200000e-01	1.080774e-04	1.525802e-07	1.525802e-07
1.200000e-01	2.000000e-01	1.178613e-04	1.593369e-07	1.593369e-07
2.000000e-01	2.800000e-01	1.290211e-04	1.667098e-07	1.667098e-07
2.800000e-01	3.600000e-01	1.424621e-04	1.751784e-07	1.751784e-07
3.600000e-01	4.400000e-01	1.576311e-04	1.842688e-07	1.842688e-07
4.400000e-01	5.200000e-01	1.747170e-04	1.939985e-07	1.939985e-07
5.200000e-01	6.000000e-01	1.939485e-04	2.043967e-07	2.043967e-07
6.000000e-01	6.800000e-01	2.154486e-04	2.154282e-07	2.154282e-07
6.800000e-01	7.600000e-01	2.406558e-04	2.276821e-07	2.276821e-07
7.600000e-01	8.400000e-01	2.699570e-04	2.411449e-07	2.411449e-07
8.400000e-01	9.200000e-01	3.068322e-04	2.570877e-07	2.570877e-07
9.200000e-01	1.000000e+00	2.895996e-04	2.497640e-07	2.497640e-07
# END HISTO1D


# BEGIN HISTO1D Pythia
LineColor={[rgb]{0.2431372549,0.58823529411,0.31764705882}}
LineStyle=solid
LineWidth=0.03
Title=Pythia
XLabel=~
YLabel=~
ScaledBy=5.00000005180035045e-09
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	1.107844e-04	1.544785e-07	1.544785e-07
-9.200000e-01	-8.400000e-01	1.060236e-04	1.511227e-07	1.511227e-07
-8.400000e-01	-7.600000e-01	9.505813e-05	1.430946e-07	1.430946e-07
-7.600000e-01	-6.800000e-01	8.752435e-05	1.373071e-07	1.373071e-07
-6.800000e-01	-6.000000e-01	8.270076e-05	1.334699e-07	1.334699e-07
-6.000000e-01	-5.200000e-01	7.964069e-05	1.309773e-07	1.309773e-07
-5.200000e-01	-4.400000e-01	7.814299e-05	1.297399e-07	1.297399e-07
-4.400000e-01	-3.600000e-01	7.839606e-05	1.299499e-07	1.299499e-07
-3.600000e-01	-2.800000e-01	8.005510e-05	1.313177e-07	1.313177e-07
-2.800000e-01	-2.000000e-01	8.278515e-05	1.335380e-07	1.335380e-07
-2.000000e-01	-1.200000e-01	8.758485e-05	1.373546e-07	1.373546e-07
-1.200000e-01	-4.000000e-02	9.372908e-05	1.420908e-07	1.420908e-07
-4.000000e-02	4.000000e-02	1.007773e-04	1.473364e-07	1.473364e-07
4.000000e-02	1.200000e-01	1.097195e-04	1.537342e-07	1.537342e-07
1.200000e-01	2.000000e-01	1.200747e-04	1.608254e-07	1.608254e-07
2.000000e-01	2.800000e-01	1.315250e-04	1.683189e-07	1.683189e-07
2.800000e-01	3.600000e-01	1.453825e-04	1.769639e-07	1.769639e-07
3.600000e-01	4.400000e-01	1.606416e-04	1.860192e-07	1.860192e-07
4.400000e-01	5.200000e-01	1.780734e-04	1.958520e-07	1.958520e-07
5.200000e-01	6.000000e-01	1.977974e-04	2.064139e-07	2.064139e-07
6.000000e-01	6.800000e-01	2.194245e-04	2.174059e-07	2.174059e-07
6.800000e-01	7.600000e-01	2.453414e-04	2.298868e-07	2.298868e-07
7.600000e-01	8.400000e-01	2.750699e-04	2.434166e-07	2.434166e-07
8.400000e-01	9.200000e-01	3.122824e-04	2.593597e-07	2.593597e-07
9.200000e-01	1.000000e+00	2.953996e-04	2.522514e-07	2.522514e-07
# END HISTO1D


# BEGIN HISTO1D FixedOrder
LineColor={[rgb]{0.85490196078,0.49019607843,0.29803921568}}
LineWidth=0.03
Title=Fixed Order
XLabel=~
YLabel=~
ScaledBy=5.43362522500233048e-07
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.200000e-01	1.338335e-04	8.137330e-07	8.137330e-07
-9.200000e-01	-8.400000e-01	1.199097e-04	7.702630e-07	7.702630e-07
-8.400000e-01	-7.600000e-01	1.042661e-04	7.182606e-07	7.182606e-07
-7.600000e-01	-6.800000e-01	9.285034e-05	6.777911e-07	6.777911e-07
-6.800000e-01	-6.000000e-01	8.493742e-05	6.482180e-07	6.482180e-07
-6.000000e-01	-5.200000e-01	7.966981e-05	6.278172e-07	6.278172e-07
-5.200000e-01	-4.400000e-01	7.594475e-05	6.129024e-07	6.129024e-07
-4.400000e-01	-3.600000e-01	7.462104e-05	6.076256e-07	6.076256e-07
-3.600000e-01	-2.800000e-01	7.623733e-05	6.141650e-07	6.141650e-07
-2.800000e-01	-2.000000e-01	7.909219e-05	6.255014e-07	6.255014e-07
-2.000000e-01	-1.200000e-01	8.299035e-05	6.407337e-07	6.407337e-07
-1.200000e-01	-4.000000e-02	9.066988e-05	6.697894e-07	6.697894e-07
-4.000000e-02	4.000000e-02	9.856204e-05	6.983022e-07	6.983022e-07
4.000000e-02	1.200000e-01	1.103036e-04	7.387033e-07	7.387033e-07
1.200000e-01	2.000000e-01	1.210386e-04	7.738200e-07	7.738200e-07
2.000000e-01	2.800000e-01	1.367645e-04	8.225732e-07	8.225732e-07
2.800000e-01	3.600000e-01	1.543719e-04	8.739126e-07	8.739126e-07
3.600000e-01	4.400000e-01	1.735735e-04	9.267356e-07	9.267356e-07
4.400000e-01	5.200000e-01	1.972269e-04	9.878036e-07	9.878036e-07
5.200000e-01	6.000000e-01	2.264330e-04	1.058421e-06	1.058421e-06
6.000000e-01	6.800000e-01	2.609904e-04	1.136353e-06	1.136353e-06
6.800000e-01	7.600000e-01	2.996554e-04	1.217661e-06	1.217661e-06
7.600000e-01	8.400000e-01	3.496453e-04	1.315252e-06	1.315252e-06
8.400000e-01	9.200000e-01	4.185391e-04	1.439025e-06	1.439025e-06
9.200000e-01	1.000000e+00	4.239293e-04	1.448250e-06	1.448250e-06
# END HISTO1D



==> figures/WW/WWAnalysis_WW_m.dat <==
# BEGIN PLOT
LegendOnly=Coherent Pairing Pythia
DrawOnly=Coherent Pairing Pythia
RatioPlotReference=Coherent
RatioPlot=1
RatioPlotYLabel=Ratio
Legend=1
XLabel=$m_{WW}$ [GeV]
YLabel=$\text{d}\sigma / \text{d}m_{WW}$ [pb/GeV]
Title=$p p \rightarrow W^+  W^- \rightarrow e^+ \mu^- \nu_e \, \bar{\nu}_{\mu}$ (Dressed)
LegendXPos=0.57
LegendYPos=0.27
LeftMargin=1.7
YLabelSep=7.8
Rebin=2
# END PLOT

# BEGIN HISTO1D Coherent
LineColor=red
LineStyle=solid
ScaledBy=1.65958911946750747e-08
Title=Vincia (Coherent)
LineWidth=0.03
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.200000e+02	1.236000e+02	8.367386e-05	6.210863e-07	6.210863e-07
1.236000e+02	1.272000e+02	1.248841e-04	7.587567e-07	7.587567e-07
1.272000e+02	1.308000e+02	1.772994e-04	9.040713e-07	9.040713e-07
1.308000e+02	1.344000e+02	2.403638e-04	1.052649e-06	1.052649e-06
1.344000e+02	1.380000e+02	3.227900e-04	1.219858e-06	1.219858e-06
1.380000e+02	1.416000e+02	4.153583e-04	1.383759e-06	1.383759e-06
1.416000e+02	1.452000e+02	5.255828e-04	1.556573e-06	1.556573e-06
1.452000e+02	1.488000e+02	6.519881e-04	1.733680e-06	1.733680e-06
1.488000e+02	1.524000e+02	7.744750e-04	1.889525e-06	1.889525e-06
1.524000e+02	1.560000e+02	9.297847e-04	2.070333e-06	2.070333e-06
1.560000e+02	1.596000e+02	1.093347e-03	2.245060e-06	2.245060e-06
1.596000e+02	1.632000e+02	1.252667e-03	2.403073e-06	2.403073e-06
1.632000e+02	1.668000e+02	1.416137e-03	2.555063e-06	2.555063e-06
1.668000e+02	1.704000e+02	1.604408e-03	2.719609e-06	2.719609e-06
1.704000e+02	1.740000e+02	1.770736e-03	2.857103e-06	2.857103e-06
1.740000e+02	1.776000e+02	1.940567e-03	2.990979e-06	2.990979e-06
1.776000e+02	1.812000e+02	2.114224e-03	3.121940e-06	3.121940e-06
1.812000e+02	1.848000e+02	2.288619e-03	3.248148e-06	3.248148e-06
1.848000e+02	1.884000e+02	2.432543e-03	3.348724e-06	3.348724e-06
1.884000e+02	1.920000e+02	2.554707e-03	3.431781e-06	3.431781e-06
1.920000e+02	1.956000e+02	2.725875e-03	3.544884e-06	3.544884e-06
1.956000e+02	1.992000e+02	2.824344e-03	3.608343e-06	3.608343e-06
1.992000e+02	2.028000e+02	2.928806e-03	3.674467e-06	3.674467e-06
2.028000e+02	2.064000e+02	3.024094e-03	3.733762e-06	3.733762e-06
2.064000e+02	2.100000e+02	3.101911e-03	3.781496e-06	3.781496e-06
2.100000e+02	2.136000e+02	3.172581e-03	3.824330e-06	3.824330e-06
2.136000e+02	2.172000e+02	3.172258e-03	3.824136e-06	3.824136e-06
2.172000e+02	2.208000e+02	3.164836e-03	3.819660e-06	3.819660e-06
2.208000e+02	2.244000e+02	3.178942e-03	3.828163e-06	3.828163e-06
2.244000e+02	2.280000e+02	3.137869e-03	3.803351e-06	3.803351e-06
2.280000e+02	2.316000e+02	3.074711e-03	3.764881e-06	3.764881e-06
2.316000e+02	2.352000e+02	3.014183e-03	3.727639e-06	3.727639e-06
2.352000e+02	2.388000e+02	2.931986e-03	3.676462e-06	3.676462e-06
2.388000e+02	2.424000e+02	2.854356e-03	3.627463e-06	3.627463e-06
2.424000e+02	2.460000e+02	2.797008e-03	3.590838e-06	3.590838e-06
2.460000e+02	2.496000e+02	2.676364e-03	3.512543e-06	3.512543e-06
2.496000e+02	2.532000e+02	2.616250e-03	3.472871e-06	3.472871e-06
2.532000e+02	2.568000e+02	2.523958e-03	3.411066e-06	3.411066e-06
2.568000e+02	2.604000e+02	2.431160e-03	3.347771e-06	3.347771e-06
2.604000e+02	2.640000e+02	2.363024e-03	3.300526e-06	3.300526e-06
2.640000e+02	2.676000e+02	2.279861e-03	3.241926e-06	3.241926e-06
2.676000e+02	2.712000e+02	2.200062e-03	3.184686e-06	3.184686e-06
2.712000e+02	2.748000e+02	2.125887e-03	3.130540e-06	3.130540e-06
2.748000e+02	2.784000e+02	2.058628e-03	3.080619e-06	3.080619e-06
2.784000e+02	2.820000e+02	1.978737e-03	3.020252e-06	3.020252e-06
2.820000e+02	2.856000e+02	1.901612e-03	2.960806e-06	2.960806e-06
2.856000e+02	2.892000e+02	1.839885e-03	2.912355e-06	2.912355e-06
2.892000e+02	2.928000e+02	1.774101e-03	2.859816e-06	2.859816e-06
2.928000e+02	2.964000e+02	1.706426e-03	2.804741e-06	2.804741e-06
2.964000e+02	3.000000e+02	1.661710e-03	2.767748e-06	2.767748e-06
# END HISTO1D


# BEGIN HISTO1D Pairing
LineColor=blue
LineStyle=solid
ScaledBy=1.65986780999829901e-08
LineWidth=0.03
Title=Vincia (Pairing)
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.200000e+02	1.236000e+02	8.636794e-05	6.310851e-07	6.310851e-07
1.236000e+02	1.272000e+02	1.265188e-04	7.637708e-07	7.637708e-07
1.272000e+02	1.308000e+02	1.741939e-04	8.961939e-07	8.961939e-07
1.308000e+02	1.344000e+02	2.408653e-04	1.053835e-06	1.053835e-06
1.344000e+02	1.380000e+02	3.184642e-04	1.211758e-06	1.211758e-06
1.380000e+02	1.416000e+02	4.122467e-04	1.378682e-06	1.378682e-06
1.416000e+02	1.452000e+02	5.173717e-04	1.544496e-06	1.544496e-06
1.452000e+02	1.488000e+02	6.489161e-04	1.729736e-06	1.729736e-06
1.488000e+02	1.524000e+02	7.851175e-04	1.902623e-06	1.902623e-06
1.524000e+02	1.560000e+02	9.434506e-04	2.085667e-06	2.085667e-06
1.560000e+02	1.596000e+02	1.098187e-03	2.250213e-06	2.250213e-06
1.596000e+02	1.632000e+02	1.252970e-03	2.403564e-06	2.403564e-06
1.632000e+02	1.668000e+02	1.432650e-03	2.570133e-06	2.570133e-06
1.668000e+02	1.704000e+02	1.607305e-03	2.722292e-06	2.722292e-06
1.704000e+02	1.740000e+02	1.763194e-03	2.851252e-06	2.851252e-06
1.740000e+02	1.776000e+02	1.933838e-03	2.986040e-06	2.986040e-06
1.776000e+02	1.812000e+02	2.121772e-03	3.127770e-06	3.127770e-06
1.812000e+02	1.848000e+02	2.280658e-03	3.242766e-06	3.242766e-06
1.848000e+02	1.884000e+02	2.445170e-03	3.357685e-06	3.357685e-06
1.884000e+02	1.920000e+02	2.578466e-03	3.447992e-06	3.447992e-06
1.920000e+02	1.956000e+02	2.712869e-03	3.536714e-06	3.536714e-06
1.956000e+02	1.992000e+02	2.840311e-03	3.618831e-06	3.618831e-06
1.992000e+02	2.028000e+02	2.952536e-03	3.689632e-06	3.689632e-06
2.028000e+02	2.064000e+02	3.022619e-03	3.733165e-06	3.733165e-06
2.064000e+02	2.100000e+02	3.088461e-03	3.773606e-06	3.773606e-06
2.100000e+02	2.136000e+02	3.149875e-03	3.810941e-06	3.810941e-06
2.136000e+02	2.172000e+02	3.193264e-03	3.837098e-06	3.837098e-06
2.172000e+02	2.208000e+02	3.193539e-03	3.837263e-06	3.837263e-06
2.208000e+02	2.244000e+02	3.169242e-03	3.822638e-06	3.822638e-06
2.244000e+02	2.280000e+02	3.158958e-03	3.816432e-06	3.816432e-06
2.280000e+02	2.316000e+02	3.115481e-03	3.790076e-06	3.790076e-06
2.316000e+02	2.352000e+02	3.012753e-03	3.727067e-06	3.727067e-06
2.352000e+02	2.388000e+02	2.937089e-03	3.679969e-06	3.679969e-06
2.388000e+02	2.424000e+02	2.858383e-03	3.630328e-06	3.630328e-06
2.424000e+02	2.460000e+02	2.809603e-03	3.599217e-06	3.599217e-06
2.460000e+02	2.496000e+02	2.714668e-03	3.537886e-06	3.537886e-06
2.496000e+02	2.532000e+02	2.620101e-03	3.475718e-06	3.475718e-06
2.532000e+02	2.568000e+02	2.541304e-03	3.423054e-06	3.423054e-06
2.568000e+02	2.604000e+02	2.438208e-03	3.352902e-06	3.352902e-06
2.604000e+02	2.640000e+02	2.357151e-03	3.296698e-06	3.296698e-06
2.640000e+02	2.676000e+02	2.297902e-03	3.255002e-06	3.255002e-06
2.676000e+02	2.712000e+02	2.204535e-03	3.188188e-06	3.188188e-06
2.712000e+02	2.748000e+02	2.126752e-03	3.131439e-06	3.131439e-06
2.748000e+02	2.784000e+02	2.064368e-03	3.085170e-06	3.085170e-06
2.784000e+02	2.820000e+02	1.968004e-03	3.012301e-06	3.012301e-06
2.820000e+02	2.856000e+02	1.918715e-03	2.974341e-06	2.974341e-06
2.856000e+02	2.892000e+02	1.855271e-03	2.924753e-06	2.924753e-06
2.892000e+02	2.928000e+02	1.774306e-03	2.860222e-06	2.860222e-06
2.928000e+02	2.964000e+02	1.701918e-03	2.801269e-06	2.801269e-06
2.964000e+02	3.000000e+02	1.655487e-03	2.762794e-06	2.762794e-06
# END HISTO1D


# BEGIN HISTO1D Pythia
LineColor=green
LineStyle=solid
ScaledBy=1.65160511071328531e-08
LineWidth=0.03
ScaledBy=1.00000000003242368e-08
Title=Pythia
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.200000e+02	1.236000e+02	1.635725e-04	8.663426e-07	8.663426e-07
1.236000e+02	1.272000e+02	2.097539e-04	9.809725e-07	9.809725e-07
1.272000e+02	1.308000e+02	2.673765e-04	1.107551e-06	1.107551e-06
1.308000e+02	1.344000e+02	3.446808e-04	1.257507e-06	1.257507e-06
1.344000e+02	1.380000e+02	4.275822e-04	1.400592e-06	1.400592e-06
1.380000e+02	1.416000e+02	5.242469e-04	1.550850e-06	1.550850e-06
1.416000e+02	1.452000e+02	6.433461e-04	1.718004e-06	1.718004e-06
1.452000e+02	1.488000e+02	7.587292e-04	1.865715e-06	1.865715e-06
1.488000e+02	1.524000e+02	9.051256e-04	2.037775e-06	2.037775e-06
1.524000e+02	1.560000e+02	1.060376e-03	2.205626e-06	2.205626e-06
1.560000e+02	1.596000e+02	1.220674e-03	2.366474e-06	2.366474e-06
1.596000e+02	1.632000e+02	1.394414e-03	2.529284e-06	2.529284e-06
1.632000e+02	1.668000e+02	1.549664e-03	2.666372e-06	2.666372e-06
1.668000e+02	1.704000e+02	1.711292e-03	2.801972e-06	2.801972e-06
1.704000e+02	1.740000e+02	1.877921e-03	2.935219e-06	2.935219e-06
1.740000e+02	1.776000e+02	2.050468e-03	3.067103e-06	3.067103e-06
1.776000e+02	1.812000e+02	2.229850e-03	3.198452e-06	3.198452e-06
1.812000e+02	1.848000e+02	2.370971e-03	3.298109e-06	3.298109e-06
1.848000e+02	1.884000e+02	2.534663e-03	3.410060e-06	3.410060e-06
1.884000e+02	1.920000e+02	2.660369e-03	3.493596e-06	3.493596e-06
1.920000e+02	1.956000e+02	2.822731e-03	3.598625e-06	3.598625e-06
1.956000e+02	1.992000e+02	2.922975e-03	3.661967e-06	3.661967e-06
1.992000e+02	2.028000e+02	3.044733e-03	3.737459e-06	3.737459e-06
2.028000e+02	2.064000e+02	3.123964e-03	3.785776e-06	3.785776e-06
2.064000e+02	2.100000e+02	3.181358e-03	3.820394e-06	3.820394e-06
2.100000e+02	2.136000e+02	3.234394e-03	3.852107e-06	3.852107e-06
2.136000e+02	2.172000e+02	3.237331e-03	3.853854e-06	3.853854e-06
2.172000e+02	2.208000e+02	3.274492e-03	3.875911e-06	3.875911e-06
2.208000e+02	2.244000e+02	3.247561e-03	3.859939e-06	3.859939e-06
2.244000e+02	2.280000e+02	3.206958e-03	3.835734e-06	3.835734e-06
2.280000e+02	2.316000e+02	3.163925e-03	3.809912e-06	3.809912e-06
2.316000e+02	2.352000e+02	3.115156e-03	3.780435e-06	3.780435e-06
2.352000e+02	2.388000e+02	3.011381e-03	3.716932e-06	3.716932e-06
2.388000e+02	2.424000e+02	2.944078e-03	3.675162e-06	3.675162e-06
2.424000e+02	2.460000e+02	2.867967e-03	3.627345e-06	3.627345e-06
2.460000e+02	2.496000e+02	2.772540e-03	3.566488e-06	3.566488e-06
2.496000e+02	2.532000e+02	2.693447e-03	3.515249e-06	3.515249e-06
2.532000e+02	2.568000e+02	2.599443e-03	3.453361e-06	3.453361e-06
2.568000e+02	2.604000e+02	2.509752e-03	3.393261e-06	3.393261e-06
2.604000e+02	2.640000e+02	2.418959e-03	3.331319e-06	3.331319e-06
2.640000e+02	2.676000e+02	2.353812e-03	3.286153e-06	3.286153e-06
2.676000e+02	2.712000e+02	2.277518e-03	3.232456e-06	3.232456e-06
2.712000e+02	2.748000e+02	2.200580e-03	3.177389e-06	3.177389e-06
2.748000e+02	2.784000e+02	2.125799e-03	3.122935e-06	3.122935e-06
2.784000e+02	2.820000e+02	2.047899e-03	3.065181e-06	3.065181e-06
2.820000e+02	2.856000e+02	1.989634e-03	3.021262e-06	3.021262e-06
2.856000e+02	2.892000e+02	1.914256e-03	2.963479e-06	2.963479e-06
2.892000e+02	2.928000e+02	1.831814e-03	2.898962e-06	2.898962e-06
2.928000e+02	2.964000e+02	1.762813e-03	2.843839e-06	2.843839e-06
2.964000e+02	3.000000e+02	1.709641e-03	2.800620e-06	2.800620e-06
# END HISTO1D



==> figures/WW/WWAnalysis_W_e_m.dat <==
# BEGIN PLOT
LegendOnly=Coherent Pairing Pythia
DrawOnly=Coherent Pairing Pythia
RatioPlotReference=Coherent
RatioPlot=1
RatioPlotYLabel=Ratio
Legend=1
XLabel=$m_{W^+}$ [GeV]
YLabel=$\text{d}\sigma / \text{d}m_{W^+}$ [pb/GeV]
Title=$p p \rightarrow W^+  W^- \rightarrow e^+ \mu^- \nu_e \, \bar{\nu}_{\mu}$ (Dressed)
LegendXPos=0.57
LegendYPos=0.27
LeftMargin=1.7
YLabelSep=7.8
Rebin=2
# END PLOT

# BEGIN HISTO1D Coherent
LineColor=red
LineStyle=solid
ScaledBy=1.65958911946750747e-08
Title=Vincia (Coherent)
LineWidth=0.03
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.180000e+01	1.584354e-03	3.821996e-06	3.821996e-06
5.180000e+01	5.360000e+01	1.781040e-03	4.052326e-06	4.052326e-06
5.360000e+01	5.540000e+01	2.029677e-03	4.325911e-06	4.325911e-06
5.540000e+01	5.720000e+01	2.287652e-03	4.592603e-06	4.592603e-06
5.720000e+01	5.900000e+01	2.606846e-03	4.902546e-06	4.902546e-06
5.900000e+01	6.080000e+01	2.911933e-03	5.181491e-06	5.181491e-06
6.080000e+01	6.260000e+01	3.219511e-03	5.448274e-06	5.448274e-06
6.260000e+01	6.440000e+01	3.580471e-03	5.745583e-06	5.745583e-06
6.440000e+01	6.620000e+01	3.969276e-03	6.049503e-06	6.049503e-06
6.620000e+01	6.800000e+01	4.360663e-03	6.340744e-06	6.340744e-06
6.800000e+01	6.980000e+01	4.692488e-03	6.577571e-06	6.577571e-06
6.980000e+01	7.160000e+01	5.101577e-03	6.858297e-06	6.858297e-06
7.160000e+01	7.340000e+01	5.451566e-03	7.089649e-06	7.089649e-06
7.340000e+01	7.520000e+01	5.826817e-03	7.329591e-06	7.329591e-06
7.520000e+01	7.700000e+01	6.168417e-03	7.541382e-06	7.541382e-06
7.700000e+01	7.880000e+01	6.433672e-03	7.701824e-06	7.701824e-06
7.880000e+01	8.060000e+01	6.691189e-03	7.854448e-06	7.854448e-06
8.060000e+01	8.240000e+01	6.896789e-03	7.974208e-06	7.974208e-06
8.240000e+01	8.420000e+01	7.010472e-03	8.039661e-06	8.039661e-06
8.420000e+01	8.600000e+01	7.128394e-03	8.106997e-06	8.106997e-06
8.600000e+01	8.780000e+01	7.178644e-03	8.135519e-06	8.135519e-06
8.780000e+01	8.960000e+01	7.208056e-03	8.152168e-06	8.152168e-06
8.960000e+01	9.140000e+01	7.263194e-03	8.183288e-06	8.183288e-06
9.140000e+01	9.320000e+01	7.206672e-03	8.151386e-06	8.151386e-06
9.320000e+01	9.500000e+01	7.143150e-03	8.115379e-06	8.115379e-06
9.500000e+01	9.680000e+01	7.016283e-03	8.042990e-06	8.042990e-06
9.680000e+01	9.860000e+01	6.863600e-03	7.954997e-06	7.954997e-06
9.860000e+01	1.004000e+02	6.672011e-03	7.843183e-06	7.843183e-06
1.004000e+02	1.022000e+02	6.489733e-03	7.735305e-06	7.735305e-06
1.022000e+02	1.040000e+02	6.221522e-03	7.573775e-06	7.573775e-06
1.040000e+02	1.058000e+02	5.975167e-03	7.422310e-06	7.422310e-06
1.058000e+02	1.076000e+02	5.765506e-03	7.290925e-06	7.290925e-06
1.076000e+02	1.094000e+02	5.447693e-03	7.087130e-06	7.087130e-06
1.094000e+02	1.112000e+02	5.208436e-03	6.929751e-06	6.929751e-06
1.112000e+02	1.130000e+02	4.965859e-03	6.766457e-06	6.766457e-06
1.130000e+02	1.148000e+02	4.713509e-03	6.592289e-06	6.592289e-06
1.148000e+02	1.166000e+02	4.489465e-03	6.433708e-06	6.433708e-06
1.166000e+02	1.184000e+02	4.263392e-03	6.269626e-06	6.269626e-06
1.184000e+02	1.202000e+02	4.063965e-03	6.121234e-06	6.121234e-06
1.202000e+02	1.220000e+02	3.858544e-03	5.964525e-06	5.964525e-06
1.220000e+02	1.238000e+02	3.647592e-03	5.799188e-06	5.799188e-06
1.238000e+02	1.256000e+02	3.448718e-03	5.638881e-06	5.638881e-06
1.256000e+02	1.274000e+02	3.269944e-03	5.490782e-06	5.490782e-06
1.274000e+02	1.292000e+02	3.086191e-03	5.334275e-06	5.334275e-06
1.292000e+02	1.310000e+02	2.929452e-03	5.197053e-06	5.197053e-06
1.310000e+02	1.328000e+02	2.790599e-03	5.072391e-06	5.072391e-06
1.328000e+02	1.346000e+02	2.640591e-03	4.934175e-06	4.934175e-06
1.346000e+02	1.364000e+02	2.491228e-03	4.792595e-06	4.792595e-06
1.364000e+02	1.382000e+02	2.378744e-03	4.683148e-06	4.683148e-06
1.382000e+02	1.400000e+02	2.292722e-03	4.597691e-06	4.597691e-06
# END HISTO1D


# BEGIN HISTO1D Pairing
LineColor=blue
LineStyle=solid
ScaledBy=1.65986780999829901e-08
LineWidth=0.03
Title=Vincia (Pairing)
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.180000e+01	1.574477e-03	3.810383e-06	3.810383e-06
5.180000e+01	5.360000e+01	1.792749e-03	4.065934e-06	4.065934e-06
5.360000e+01	5.540000e+01	2.067458e-03	4.366352e-06	4.366352e-06
5.540000e+01	5.720000e+01	2.295689e-03	4.601051e-06	4.601051e-06
5.720000e+01	5.900000e+01	2.611526e-03	4.907357e-06	4.907357e-06
5.900000e+01	6.080000e+01	2.907535e-03	5.178011e-06	5.178011e-06
6.080000e+01	6.260000e+01	3.250851e-03	5.475188e-06	5.475188e-06
6.260000e+01	6.440000e+01	3.583839e-03	5.748768e-06	5.748768e-06
6.440000e+01	6.620000e+01	3.976398e-03	6.055436e-06	6.055436e-06
6.620000e+01	6.800000e+01	4.354387e-03	6.336712e-06	6.336712e-06
6.800000e+01	6.980000e+01	4.692538e-03	6.578160e-06	6.578160e-06
6.980000e+01	7.160000e+01	5.079472e-03	6.843996e-06	6.843996e-06
7.160000e+01	7.340000e+01	5.460781e-03	7.096232e-06	7.096232e-06
7.340000e+01	7.520000e+01	5.839139e-03	7.337953e-06	7.337953e-06
7.520000e+01	7.700000e+01	6.143078e-03	7.526509e-06	7.526509e-06
7.700000e+01	7.880000e+01	6.469517e-03	7.723897e-06	7.723897e-06
7.880000e+01	8.060000e+01	6.715639e-03	7.869448e-06	7.869448e-06
8.060000e+01	8.240000e+01	6.839672e-03	7.941785e-06	7.941785e-06
8.240000e+01	8.420000e+01	7.041622e-03	8.058178e-06	8.058178e-06
8.420000e+01	8.600000e+01	7.148772e-03	8.119258e-06	8.119258e-06
8.600000e+01	8.780000e+01	7.197372e-03	8.146807e-06	8.146807e-06
8.780000e+01	8.960000e+01	7.279256e-03	8.193021e-06	8.193021e-06
8.960000e+01	9.140000e+01	7.250761e-03	8.176970e-06	8.176970e-06
9.140000e+01	9.320000e+01	7.278611e-03	8.192657e-06	8.192657e-06
9.320000e+01	9.500000e+01	7.166200e-03	8.129149e-06	8.129149e-06
9.500000e+01	9.680000e+01	7.064583e-03	8.071305e-06	8.071305e-06
9.680000e+01	9.860000e+01	6.801217e-03	7.919428e-06	7.919428e-06
9.860000e+01	1.004000e+02	6.685300e-03	7.851651e-06	7.851651e-06
1.004000e+02	1.022000e+02	6.464539e-03	7.720925e-06	7.720925e-06
1.022000e+02	1.040000e+02	6.250972e-03	7.592315e-06	7.592315e-06
1.040000e+02	1.058000e+02	5.999406e-03	7.437974e-06	7.437974e-06
1.058000e+02	1.076000e+02	5.738900e-03	7.274696e-06	7.274696e-06
1.076000e+02	1.094000e+02	5.505413e-03	7.125173e-06	7.125173e-06
1.094000e+02	1.112000e+02	5.238727e-03	6.950457e-06	6.950457e-06
1.112000e+02	1.130000e+02	4.952769e-03	6.758100e-06	6.758100e-06
1.130000e+02	1.148000e+02	4.762898e-03	6.627293e-06	6.627293e-06
1.148000e+02	1.166000e+02	4.492524e-03	6.436439e-06	6.436439e-06
1.166000e+02	1.184000e+02	4.236259e-03	6.250168e-06	6.250168e-06
1.184000e+02	1.202000e+02	4.001388e-03	6.074435e-06	6.074435e-06
1.202000e+02	1.220000e+02	3.835124e-03	5.946895e-06	5.946895e-06
1.220000e+02	1.238000e+02	3.631698e-03	5.787025e-06	5.787025e-06
1.238000e+02	1.256000e+02	3.467003e-03	5.654284e-06	5.654284e-06
1.256000e+02	1.274000e+02	3.277686e-03	5.497739e-06	5.497739e-06
1.274000e+02	1.292000e+02	3.117969e-03	5.362119e-06	5.362119e-06
1.292000e+02	1.310000e+02	2.934185e-03	5.201687e-06	5.201687e-06
1.310000e+02	1.328000e+02	2.789684e-03	5.071986e-06	5.071986e-06
1.328000e+02	1.346000e+02	2.664733e-03	4.957096e-06	4.957096e-06
1.346000e+02	1.364000e+02	2.532958e-03	4.832975e-06	4.832975e-06
1.364000e+02	1.382000e+02	2.409298e-03	4.713525e-06	4.713525e-06
1.382000e+02	1.400000e+02	2.279183e-03	4.584480e-06	4.584480e-06
# END HISTO1D


# BEGIN HISTO1D Pythia
LineColor=green
LineStyle=solid
ScaledBy=1.65160511071328531e-08
LineWidth=0.03
ScaledBy=1.00000000003242368e-08
Title=Pythia
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.180000e+01	1.817902e-03	4.084209e-06	4.084209e-06
5.180000e+01	5.360000e+01	2.038539e-03	4.324903e-06	4.324903e-06
5.360000e+01	5.540000e+01	2.273159e-03	4.567008e-06	4.567008e-06
5.540000e+01	5.720000e+01	2.549344e-03	4.836499e-06	4.836499e-06
5.720000e+01	5.900000e+01	2.886639e-03	5.146513e-06	5.146513e-06
5.900000e+01	6.080000e+01	3.162732e-03	5.387013e-06	5.387013e-06
6.080000e+01	6.260000e+01	3.488465e-03	5.657624e-06	5.657624e-06
6.260000e+01	6.440000e+01	3.918158e-03	5.995948e-06	5.995948e-06
6.440000e+01	6.620000e+01	4.218658e-03	6.221627e-06	6.221627e-06
6.620000e+01	6.800000e+01	4.591646e-03	6.490841e-06	6.490841e-06
6.800000e+01	6.980000e+01	4.999501e-03	6.772986e-06	6.772986e-06
6.980000e+01	7.160000e+01	5.368176e-03	7.018272e-06	7.018272e-06
7.160000e+01	7.340000e+01	5.715744e-03	7.241913e-06	7.241913e-06
7.340000e+01	7.520000e+01	6.096622e-03	7.479311e-06	7.479311e-06
7.520000e+01	7.700000e+01	6.412906e-03	7.670864e-06	7.670864e-06
7.700000e+01	7.880000e+01	6.759744e-03	7.875570e-06	7.875570e-06
7.880000e+01	8.060000e+01	6.936283e-03	7.977747e-06	7.977747e-06
8.060000e+01	8.240000e+01	7.030056e-03	8.031493e-06	8.031493e-06
8.240000e+01	8.420000e+01	7.193839e-03	8.124511e-06	8.124511e-06
8.420000e+01	8.600000e+01	7.297617e-03	8.182903e-06	8.182903e-06
8.600000e+01	8.780000e+01	7.394050e-03	8.236793e-06	8.236793e-06
8.780000e+01	8.960000e+01	7.382583e-03	8.230401e-06	8.230401e-06
8.960000e+01	9.140000e+01	7.377261e-03	8.227435e-06	8.227435e-06
9.140000e+01	9.320000e+01	7.338172e-03	8.205610e-06	8.205610e-06
9.320000e+01	9.500000e+01	7.218889e-03	8.138644e-06	8.138644e-06
9.500000e+01	9.680000e+01	7.087678e-03	8.064342e-06	8.064342e-06
9.680000e+01	9.860000e+01	6.924172e-03	7.970778e-06	7.970778e-06
9.860000e+01	1.004000e+02	6.769472e-03	7.881235e-06	7.881235e-06
1.004000e+02	1.022000e+02	6.504756e-03	7.725603e-06	7.725603e-06
1.022000e+02	1.040000e+02	6.272244e-03	7.586271e-06	7.586271e-06
1.040000e+02	1.058000e+02	6.065339e-03	7.460093e-06	7.460093e-06
1.058000e+02	1.076000e+02	5.787772e-03	7.287400e-06	7.287400e-06
1.076000e+02	1.094000e+02	5.538566e-03	7.128784e-06	7.128784e-06
1.094000e+02	1.112000e+02	5.320462e-03	6.987014e-06	6.987014e-06
1.112000e+02	1.130000e+02	5.028587e-03	6.792659e-06	6.792659e-06
1.130000e+02	1.148000e+02	4.809566e-03	6.643086e-06	6.643086e-06
1.148000e+02	1.166000e+02	4.553383e-03	6.463740e-06	6.463740e-06
1.166000e+02	1.184000e+02	4.317846e-03	6.294344e-06	6.294344e-06
1.184000e+02	1.202000e+02	4.110845e-03	6.141613e-06	6.141613e-06
1.202000e+02	1.220000e+02	3.913937e-03	5.992717e-06	5.992717e-06
1.220000e+02	1.238000e+02	3.683813e-03	5.813875e-06	5.813875e-06
1.238000e+02	1.256000e+02	3.549208e-03	5.706667e-06	5.706667e-06
1.256000e+02	1.274000e+02	3.380193e-03	5.569133e-06	5.569133e-06
1.274000e+02	1.292000e+02	3.179432e-03	5.401217e-06	5.401217e-06
1.292000e+02	1.310000e+02	3.004820e-03	5.250808e-06	5.250808e-06
1.310000e+02	1.328000e+02	2.863792e-03	5.126106e-06	5.126106e-06
1.328000e+02	1.346000e+02	2.728635e-03	5.003681e-06	5.003681e-06
1.346000e+02	1.364000e+02	2.579716e-03	4.865223e-06	4.865223e-06
1.364000e+02	1.382000e+02	2.486400e-03	4.776418e-06	4.776418e-06
1.382000e+02	1.400000e+02	2.346747e-03	4.640342e-06	4.640342e-06
# END HISTO1D



==> figures/WW/WWAnalysis_Wea_m.dat <==
# BEGIN PLOT
LegendOnly=Coherent Pairing Pythia
DrawOnly=Coherent Pairing Pythia
RatioPlotReference=Coherent
RatioPlot=1
RatioPlotYLabel=Ratio
Legend=1
LegendXPos=0.05
XLabel=$m_{W^+ \gamma}$ [GeV]
YLabel=$\text{d}\sigma / \text{d}m_{W^+ \gamma}$ [pb/GeV]
Title=$p p \rightarrow W^+  W^- \rightarrow e^+ \mu^- \nu_e \, \bar{\nu}_{\mu} \gamma $  (Dressed)
LegendXPos=0.57
LegendYPos=0.27
XLabelSep = 5
LeftMargin=1.7
YLabelSep=7.8
Rebin=2
# END PLOT

# BEGIN HISTO1D Coherent
LineColor=red
LineStyle=solid
ScaledBy=1.65958911946750747e-08
Title=Vincia (Coherent)
LineWidth=0.03
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.180000e+01	2.668251e-04	1.568474e-06	1.568474e-06
5.180000e+01	5.360000e+01	3.057332e-04	1.678941e-06	1.678941e-06
5.360000e+01	5.540000e+01	3.442726e-04	1.781621e-06	1.781621e-06
5.540000e+01	5.720000e+01	3.934148e-04	1.904537e-06	1.904537e-06
5.720000e+01	5.900000e+01	4.472593e-04	2.030690e-06	2.030690e-06
5.900000e+01	6.080000e+01	5.058981e-04	2.159710e-06	2.159710e-06
6.080000e+01	6.260000e+01	5.700689e-04	2.292597e-06	2.292597e-06
6.260000e+01	6.440000e+01	6.190267e-04	2.389014e-06	2.389014e-06
6.440000e+01	6.620000e+01	7.085522e-04	2.555936e-06	2.555936e-06
6.620000e+01	6.800000e+01	7.585244e-04	2.644532e-06	2.644532e-06
6.800000e+01	6.980000e+01	8.358794e-04	2.776105e-06	2.776105e-06
6.980000e+01	7.160000e+01	9.223628e-04	2.916184e-06	2.916184e-06
7.160000e+01	7.340000e+01	1.012903e-03	3.055962e-06	3.055962e-06
7.340000e+01	7.520000e+01	1.086017e-03	3.164334e-06	3.164334e-06
7.520000e+01	7.700000e+01	1.154244e-03	3.262217e-06	3.262217e-06
7.700000e+01	7.880000e+01	1.255387e-03	3.402145e-06	3.402145e-06
7.880000e+01	8.060000e+01	1.304437e-03	3.467972e-06	3.467972e-06
8.060000e+01	8.240000e+01	1.370452e-03	3.554642e-06	3.554642e-06
8.240000e+01	8.420000e+01	1.446056e-03	3.651376e-06	3.651376e-06
8.420000e+01	8.600000e+01	1.472978e-03	3.685209e-06	3.685209e-06
8.600000e+01	8.780000e+01	1.511886e-03	3.733563e-06	3.733563e-06
8.780000e+01	8.960000e+01	1.561028e-03	3.793756e-06	3.793756e-06
8.960000e+01	9.140000e+01	1.585277e-03	3.823108e-06	3.823108e-06
9.140000e+01	9.320000e+01	1.615333e-03	3.859181e-06	3.859181e-06
9.320000e+01	9.500000e+01	1.610078e-03	3.852898e-06	3.852898e-06
9.500000e+01	9.680000e+01	1.634327e-03	3.881803e-06	3.881803e-06
9.680000e+01	9.860000e+01	1.648709e-03	3.898846e-06	3.898846e-06
9.860000e+01	1.004000e+02	1.610447e-03	3.853339e-06	3.853339e-06
1.004000e+02	1.022000e+02	1.623263e-03	3.868641e-06	3.868641e-06
1.022000e+02	1.040000e+02	1.579652e-03	3.816320e-06	3.816320e-06
1.040000e+02	1.058000e+02	1.545077e-03	3.774324e-06	3.774324e-06
1.058000e+02	1.076000e+02	1.517510e-03	3.740501e-06	3.740501e-06
1.076000e+02	1.094000e+02	1.488744e-03	3.704879e-06	3.704879e-06
1.094000e+02	1.112000e+02	1.444211e-03	3.649046e-06	3.649046e-06
1.112000e+02	1.130000e+02	1.411849e-03	3.607931e-06	3.607931e-06
1.130000e+02	1.148000e+02	1.349799e-03	3.527757e-06	3.527757e-06
1.148000e+02	1.166000e+02	1.306927e-03	3.471280e-06	3.471280e-06
1.166000e+02	1.184000e+02	1.241188e-03	3.382851e-06	3.382851e-06
1.184000e+02	1.202000e+02	1.216940e-03	3.349643e-06	3.349643e-06
1.202000e+02	1.220000e+02	1.150279e-03	3.256610e-06	3.256610e-06
1.220000e+02	1.238000e+02	1.106301e-03	3.193748e-06	3.193748e-06
1.238000e+02	1.256000e+02	1.067392e-03	3.137084e-06	3.137084e-06
1.256000e+02	1.274000e+02	1.025626e-03	3.075095e-06	3.075095e-06
1.274000e+02	1.292000e+02	9.898528e-04	3.020990e-06	3.020990e-06
1.292000e+02	1.310000e+02	9.343489e-04	2.935071e-06	2.935071e-06
1.310000e+02	1.328000e+02	8.913839e-04	2.866793e-06	2.866793e-06
1.328000e+02	1.346000e+02	8.557950e-04	2.808981e-06	2.808981e-06
1.346000e+02	1.364000e+02	8.068367e-04	2.727451e-06	2.727451e-06
1.364000e+02	1.382000e+02	7.758578e-04	2.674577e-06	2.674577e-06
1.382000e+02	1.400000e+02	7.347372e-04	2.602735e-06	2.602735e-06
# END HISTO1D


# BEGIN HISTO1D Pairing
LineColor=blue
LineStyle=solid
ScaledBy=1.65986780999829901e-08
LineWidth=0.03
Title=Vincia (Pairing)
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.180000e+01	2.673309e-04	1.570092e-06	1.570092e-06
5.180000e+01	5.360000e+01	3.122396e-04	1.696854e-06	1.696854e-06
5.360000e+01	5.540000e+01	3.614823e-04	1.825761e-06	1.825761e-06
5.540000e+01	5.720000e+01	4.059299e-04	1.934755e-06	1.934755e-06
5.720000e+01	5.900000e+01	4.604289e-04	2.060543e-06	2.060543e-06
5.900000e+01	6.080000e+01	5.099483e-04	2.168521e-06	2.168521e-06
6.080000e+01	6.260000e+01	5.881467e-04	2.328859e-06	2.328859e-06
6.260000e+01	6.440000e+01	6.448589e-04	2.438556e-06	2.438556e-06
6.440000e+01	6.620000e+01	7.116222e-04	2.561682e-06	2.561682e-06
6.620000e+01	6.800000e+01	7.970133e-04	2.711023e-06	2.711023e-06
6.800000e+01	6.980000e+01	8.865539e-04	2.859256e-06	2.859256e-06
6.980000e+01	7.160000e+01	9.464011e-04	2.954188e-06	2.954188e-06
7.160000e+01	7.340000e+01	1.024599e-03	3.073814e-06	3.073814e-06
7.340000e+01	7.520000e+01	1.119581e-03	3.213129e-06	3.213129e-06
7.520000e+01	7.700000e+01	1.196027e-03	3.321016e-06	3.321016e-06
7.700000e+01	7.880000e+01	1.277176e-03	3.431831e-06	3.431831e-06
7.880000e+01	8.060000e+01	1.356112e-03	3.536293e-06	3.536293e-06
8.060000e+01	8.240000e+01	1.423890e-03	3.623587e-06	3.623587e-06
8.240000e+01	8.420000e+01	1.472948e-03	3.685482e-06	3.685482e-06
8.420000e+01	8.600000e+01	1.530491e-03	3.756780e-06	3.756780e-06
8.600000e+01	8.780000e+01	1.601034e-03	3.842385e-06	3.842385e-06
8.780000e+01	8.960000e+01	1.615420e-03	3.859608e-06	3.859608e-06
8.960000e+01	9.140000e+01	1.659130e-03	3.911476e-06	3.911476e-06
9.140000e+01	9.320000e+01	1.685042e-03	3.941903e-06	3.941903e-06
9.320000e+01	9.500000e+01	1.720361e-03	3.983000e-06	3.983000e-06
9.500000e+01	9.680000e+01	1.696662e-03	3.955470e-06	3.955470e-06
9.680000e+01	9.860000e+01	1.713906e-03	3.975520e-06	3.975520e-06
9.860000e+01	1.004000e+02	1.689008e-03	3.946538e-06	3.946538e-06
1.004000e+02	1.022000e+02	1.669274e-03	3.923415e-06	3.923415e-06
1.022000e+02	1.040000e+02	1.653136e-03	3.904404e-06	3.904404e-06
1.040000e+02	1.058000e+02	1.629990e-03	3.876975e-06	3.876975e-06
1.058000e+02	1.076000e+02	1.616250e-03	3.860600e-06	3.860600e-06
1.076000e+02	1.094000e+02	1.557509e-03	3.789796e-06	3.789796e-06
1.094000e+02	1.112000e+02	1.509189e-03	3.730545e-06	3.730545e-06
1.112000e+02	1.130000e+02	1.470089e-03	3.681904e-06	3.681904e-06
1.130000e+02	1.148000e+02	1.436154e-03	3.639159e-06	3.639159e-06
1.148000e+02	1.166000e+02	1.373264e-03	3.558586e-06	3.558586e-06
1.166000e+02	1.184000e+02	1.312587e-03	3.479080e-06	3.479080e-06
1.184000e+02	1.202000e+02	1.281510e-03	3.437649e-06	3.437649e-06
1.202000e+02	1.220000e+02	1.226458e-03	3.362999e-06	3.362999e-06
1.220000e+02	1.238000e+02	1.166426e-03	3.279662e-06	3.279662e-06
1.238000e+02	1.256000e+02	1.134704e-03	3.234758e-06	3.234758e-06
1.256000e+02	1.274000e+02	1.066557e-03	3.136119e-06	3.136119e-06
1.274000e+02	1.292000e+02	1.036126e-03	3.091056e-06	3.091056e-06
1.292000e+02	1.310000e+02	9.894656e-04	3.020653e-06	3.020653e-06
1.310000e+02	1.328000e+02	9.289728e-04	2.926860e-06	2.926860e-06
1.328000e+02	1.346000e+02	9.041667e-04	2.887519e-06	2.887519e-06
1.346000e+02	1.364000e+02	8.565839e-04	2.810512e-06	2.810512e-06
1.364000e+02	1.382000e+02	8.133350e-04	2.738642e-06	2.738642e-06
1.382000e+02	1.400000e+02	7.785700e-04	2.679473e-06	2.679473e-06
# END HISTO1D


# BEGIN HISTO1D Pythia
LineColor=green
LineStyle=solid
ScaledBy=1.65160511071328531e-08
LineWidth=0.03
Title=Pythia
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.180000e+01	3.628026e-04	1.824534e-06	1.824534e-06
5.180000e+01	5.360000e+01	3.951007e-04	1.904016e-06	1.904016e-06
5.360000e+01	5.540000e+01	4.484108e-04	2.028406e-06	2.028406e-06
5.540000e+01	5.720000e+01	4.975002e-04	2.136552e-06	2.136552e-06
5.720000e+01	5.900000e+01	5.670511e-04	2.281014e-06	2.281014e-06
5.900000e+01	6.080000e+01	6.305461e-04	2.405334e-06	2.405334e-06
6.080000e+01	6.260000e+01	7.001889e-04	2.534688e-06	2.534688e-06
6.260000e+01	6.440000e+01	7.831361e-04	2.680621e-06	2.680621e-06
6.440000e+01	6.620000e+01	8.533294e-04	2.798177e-06	2.798177e-06
6.620000e+01	6.800000e+01	9.541689e-04	2.958895e-06	2.958895e-06
6.800000e+01	6.980000e+01	1.049778e-03	3.103600e-06	3.103600e-06
6.980000e+01	7.160000e+01	1.126945e-03	3.215646e-06	3.215646e-06
7.160000e+01	7.340000e+01	1.213930e-03	3.337441e-06	3.337441e-06
7.340000e+01	7.520000e+01	1.303117e-03	3.457869e-06	3.457869e-06
7.520000e+01	7.700000e+01	1.394138e-03	3.576595e-06	3.576595e-06
7.700000e+01	7.880000e+01	1.489106e-03	3.696405e-06	3.696405e-06
7.880000e+01	8.060000e+01	1.584991e-03	3.813556e-06	3.813556e-06
8.060000e+01	8.240000e+01	1.659037e-03	3.901620e-06	3.901620e-06
8.240000e+01	8.420000e+01	1.700603e-03	3.950193e-06	3.950193e-06
8.420000e+01	8.600000e+01	1.778779e-03	4.039967e-06	4.039967e-06
8.600000e+01	8.780000e+01	1.816398e-03	4.082465e-06	4.082465e-06
8.780000e+01	8.960000e+01	1.828511e-03	4.096053e-06	4.096053e-06
8.960000e+01	9.140000e+01	1.884940e-03	4.158777e-06	4.158777e-06
9.140000e+01	9.320000e+01	1.892464e-03	4.167069e-06	4.167069e-06
9.320000e+01	9.500000e+01	1.943297e-03	4.222663e-06	4.222663e-06
9.500000e+01	9.680000e+01	1.935589e-03	4.214281e-06	4.214281e-06
9.680000e+01	9.860000e+01	1.938526e-03	4.217476e-06	4.217476e-06
9.860000e+01	1.004000e+02	1.916596e-03	4.193553e-06	4.193553e-06
1.004000e+02	1.022000e+02	1.905769e-03	4.181691e-06	4.181691e-06
1.022000e+02	1.040000e+02	1.867323e-03	4.139297e-06	4.139297e-06
1.040000e+02	1.058000e+02	1.833557e-03	4.101702e-06	4.101702e-06
1.058000e+02	1.076000e+02	1.787037e-03	4.049334e-06	4.049334e-06
1.076000e+02	1.094000e+02	1.770888e-03	4.030996e-06	4.030996e-06
1.094000e+02	1.112000e+02	1.711247e-03	3.962535e-06	3.962535e-06
1.112000e+02	1.130000e+02	1.652064e-03	3.893411e-06	3.893411e-06
1.130000e+02	1.148000e+02	1.641328e-03	3.880741e-06	3.880741e-06
1.148000e+02	1.166000e+02	1.570493e-03	3.796076e-06	3.796076e-06
1.166000e+02	1.184000e+02	1.497363e-03	3.706641e-06	3.706641e-06
1.184000e+02	1.202000e+02	1.447173e-03	3.643989e-06	3.643989e-06
1.202000e+02	1.220000e+02	1.392028e-03	3.573887e-06	3.573887e-06
1.220000e+02	1.238000e+02	1.344957e-03	3.512943e-06	3.512943e-06
1.238000e+02	1.256000e+02	1.307337e-03	3.463464e-06	3.463464e-06
1.256000e+02	1.274000e+02	1.239529e-03	3.372448e-06	3.372448e-06
1.274000e+02	1.292000e+02	1.187046e-03	3.300278e-06	3.300278e-06
1.292000e+02	1.310000e+02	1.122449e-03	3.209225e-06	3.209225e-06
1.310000e+02	1.328000e+02	1.098042e-03	3.174142e-06	3.174142e-06
1.328000e+02	1.346000e+02	1.023628e-03	3.064700e-06	3.064700e-06
1.346000e+02	1.364000e+02	9.796772e-04	2.998184e-06	2.998184e-06
1.364000e+02	1.382000e+02	9.479294e-04	2.949205e-06	2.949205e-06
1.382000e+02	1.400000e+02	8.997578e-04	2.873291e-06	2.873291e-06
# END HISTO1D


